The Mass-Radius(-Rotation?) Relation for Low-Mass Stars

The fundamental properties of low-mass stars are not as well understood as those of their more massive counterparts. The best method for constraining these properties, especially masses and radii, is to study eclipsing binary systems, but only a small number of late-type (M0 or later) systems have been identified and well-characterized to date. We present the discovery and characterization of six new M dwarf eclipsing binary systems. The twelve stars in these eclipsing systems have masses spanning 0.38-0.59 Msun and orbital periods of 0.6--1.7 days, with typical uncertainties of ~0.3% in mass and 0.5--2.0% in radius. Combined with six known systems with high-precision measurements, our results reveal an intriguing trend in the low-mass regime. For stars with M=0.35-0.80 Msun, components in short-period binary systems (P<1 day; 12 stars) have radii which are inflated by up to 10% (mean=4.8+/-1.0%) with respect to evolutionary models for low-mass main-sequence stars, whereas components in longer-period systems (>1.5 days; 12 stars) tend to have smaller radii (mean=1.7+/-0.7%). This trend supports the hypothesis that short-period systems are inflated by the influence of the close companion, most likely because they are tidally locked into very high rotation speeds that enhance activity and inhibit convection. In summary, very close binary systems are not representative of typical M dwarfs, but our results for longer-period systems indicate that the evolutionary models are broadly valid in the M~0.35-0.80 Msun regime.

==> tab4.txt <==
\begin{deluxetable}{lrrrr}             
\rotate
\tabletypesize{\scriptsize}
\tablewidth{0pt}
\tablecaption{Multicolor Eclipse Data}
\tablehead{\colhead{MG1-} & \colhead{Filter} & \colhead{HJD-} &
\colhead{$\Delta M$\tablenotemark{a}} & \colhead{$\sigma_M$}\\
\colhead{} & \colhead{} & \colhead{2450000} & \colhead{(mag)} &
\colhead{(mag)}
}
\startdata
  78457 & I &  4758.860486 &  0.009 & 0.009 \\
  78457 & I &  4758.861818 & -0.006 & 0.009 \\
  78457 & I &  4758.863151 &  0.009 & 0.010 \\
  78457 & I &  4758.864483 & -0.004 & 0.009 \\
  78457 & I &  4758.865815 & -0.001 & 0.009 \\
  78457 & I &  4758.867147 & -0.003 & 0.012 \\
  78457 & I &  4758.868477 &  0.005 & 0.010 \\
  78457 & I &  4758.869811 &  0.001 & 0.013 \\
  78457 & I &  4758.871142 &  0.002 & 0.009 \\
  78457 & I &  4758.872473 &  0.003 & 0.009 \\
  78457 & I &  4758.873803 & -0.017 & 0.012 \\
  78457 & I &  4758.875137 & -0.016 & 0.009 \\
  78457 & I &  4758.876471 & -0.008 & 0.010 \\
  78457 & I &  4758.877802 &  0.001 & 0.009 \\
  78457 & I &  4758.879133 &  0.005 & 0.009 \\
  78457 & I &  4758.880463 &  0.008 & 0.014 \\
  78457 & I &  4758.881794 &  0.020 & 0.009 \\
  78457 & I &  4758.883124 &  0.039 & 0.010 \\
  78457 & I &  4758.884458 &  0.052 & 0.010 \\
  78457 & I &  4758.885789 &  0.065 & 0.010 \\
  78457 & I &  4758.887120 &  0.068 & 0.009 \\
  78457 & I &  4758.888451 &  0.067 & 0.009 \\
  78457 & I &  4758.889782 &  0.107 & 0.012 \\
  78457 & I &  4758.891114 &  0.112 & 0.009 \\
  78457 & I &  4758.892444 &  0.131 & 0.011 \\
  78457 & I &  4758.893775 &  0.176 & 0.010 \\
  78457 & I &  4758.895107 &  0.188 & 0.012 \\
  78457 & I &  4758.896438 &  0.205 & 0.009 \\
  78457 & I &  4758.897769 &  0.233 & 0.010 \\
  78457 & I &  4758.899102 &  0.240 & 0.010 \\
  78457 & I &  4758.900434 &  0.257 & 0.017 \\
  78457 & I &  4758.901764 &  0.277 & 0.013 \\
  78457 & I &  4758.903094 &  0.304 & 0.014 \\
  78457 & I &  4758.904427 &  0.313 & 0.011 \\
  78457 & I &  4758.905759 &  0.339 & 0.009 \\
  78457 & I &  4758.907091 &  0.358 & 0.013 \\
  78457 & I &  4758.908422 &  0.359 & 0.012 \\
  78457 & I &  4758.930825 &  0.251 & 0.009 \\
  78457 & I &  4758.932157 &  0.234 & 0.009 \\
  78457 & I &  4758.933487 &  0.224 & 0.012 \\
  78457 & I &  4758.934819 &  0.213 & 0.010 \\
  78457 & I &  4758.936178 &  0.192 & 0.009 \\
  78457 & I &  4758.937512 &  0.168 & 0.010 \\
  78457 & I &  4758.938845 &  0.153 & 0.009 \\
  78457 & I &  4758.940177 &  0.136 & 0.009 \\
  78457 & I &  4758.941509 &  0.114 & 0.009 \\
  78457 & I &  4758.943715 &  0.087 & 0.009 \\
  78457 & I &  4758.945047 &  0.077 & 0.011 \\
  78457 & I &  4758.946379 &  0.066 & 0.009 \\
  78457 & I &  4758.947709 &  0.056 & 0.009 \\
  78457 & I &  4758.949040 &  0.045 & 0.009 \\
  78457 & I &  4758.954127 &  0.011 & 0.009 \\
  78457 & I &  4758.955460 & -0.010 & 0.009 \\
  78457 & I &  4758.956793 &  0.001 & 0.009 \\
  78457 & I &  4758.958124 & -0.010 & 0.022 \\
  78457 & I &  4758.959455 & -0.002 & 0.010 \\
  78457 & I &  4758.960787 & -0.015 & 0.011 \\
  78457 & I &  4758.962173 &  0.022 & 0.009 \\
  78457 & I &  4758.963504 &  0.009 & 0.009 \\
  78457 & I &  4758.964838 & -0.002 & 0.013 \\
  78457 & I &  4758.966171 & -0.005 & 0.010 \\
  78457 & I &  4758.967503 &  0.007 & 0.010 \\
  78457 & I &  4758.968835 & -0.007 & 0.010 \\
  78457 & I &  4758.970168 & -0.001 & 0.009 \\
  78457 & I &  4758.971506 & -0.008 & 0.009 \\
  78457 & I &  4758.972840 &  0.002 & 0.010 \\
  78457 & I &  4758.974172 &  0.005 & 0.009 \\
  78457 & I &  4758.975504 &  0.000 & 0.009 \\
  78457 & I &  4758.976838 &  0.008 & 0.009 \\
  78457 & I &  4758.978171 &  0.012 & 0.009 \\
  78457 & I &  4758.979503 &  0.007 & 0.009 \\
  78457 & I &  4758.980836 &  0.002 & 0.010 \\
  78457 & I &  4758.982168 &  0.009 & 0.010 \\
  78457 & I &  4758.983498 &  0.012 & 0.009 \\
  78457 & I &  4758.984832 & -0.009 & 0.011 \\
  78457 & I &  4758.986168 & -0.014 & 0.009 \\
  78457 & I &  4758.987502 & -0.006 & 0.011 \\
  78457 & R &  4758.860099 & -0.015 & 0.018 \\
  78457 & R &  4758.861432 &  0.005 & 0.016 \\
  78457 & R &  4758.862765 & -0.016 & 0.016 \\
  78457 & R &  4758.864097 &  0.012 & 0.016 \\
  78457 & R &  4758.865430 &  0.022 & 0.016 \\
  78457 & R &  4758.866761 &  0.009 & 0.016 \\
  78457 & R &  4758.868092 & -0.001 & 0.016 \\
  78457 & R &  4758.869425 &  0.015 & 0.016 \\
  78457 & R &  4758.870756 &  0.011 & 0.016 \\
  78457 & R &  4758.872087 & -0.025 & 0.016 \\
  78457 & R &  4758.873418 &  0.018 & 0.016 \\
  78457 & R &  4758.874750 & -0.024 & 0.016 \\
  78457 & R &  4758.876085 &  0.020 & 0.016 \\
  78457 & R &  4758.877416 &  0.003 & 0.016 \\
  78457 & R &  4758.878747 &  0.026 & 0.016 \\
  78457 & R &  4758.880077 &  0.003 & 0.016 \\
  78457 & R &  4758.881408 &  0.036 & 0.016 \\
  78457 & R &  4758.882738 &  0.025 & 0.016 \\
  78457 & R &  4758.884070 &  0.058 & 0.016 \\
  78457 & R &  4758.885403 &  0.066 & 0.016 \\
  78457 & R &  4758.886734 &  0.098 & 0.016 \\
  78457 & R &  4758.888066 &  0.091 & 0.016 \\
  78457 & R &  4758.889396 &  0.095 & 0.016 \\
  78457 & R &  4758.890727 &  0.144 & 0.016 \\
  78457 & R &  4758.892058 &  0.143 & 0.017 \\
  78457 & R &  4758.893389 &  0.171 & 0.018 \\
  78457 & R &  4758.894721 &  0.183 & 0.019 \\
  78457 & R &  4758.896052 &  0.199 & 0.017 \\
  78457 & R &  4758.897383 &  0.246 & 0.017 \\
  78457 & R &  4758.898716 &  0.268 & 0.018 \\
  78457 & R &  4758.900048 &  0.276 & 0.020 \\
  78457 & R &  4758.901379 &  0.317 & 0.021 \\
  78457 & R &  4758.902709 &  0.295 & 0.022 \\
  78457 & R &  4758.904041 &  0.303 & 0.021 \\
  78457 & R &  4758.905372 &  0.333 & 0.019 \\
  78457 & R &  4758.906704 &  0.406 & 0.021 \\
  78457 & R &  4758.908036 &  0.344 & 0.020 \\
  78457 & R &  4758.930438 &  0.266 & 0.016 \\
  78457 & R &  4758.931771 &  0.249 & 0.018 \\
  78457 & R &  4758.933101 &  0.222 & 0.019 \\
  78457 & R &  4758.934433 &  0.223 & 0.018 \\
  78457 & R &  4758.935792 &  0.185 & 0.017 \\
  78457 & R &  4758.937125 &  0.172 & 0.017 \\
  78457 & R &  4758.938458 &  0.178 & 0.018 \\
  78457 & R &  4758.939791 &  0.131 & 0.016 \\
  78457 & R &  4758.941123 &  0.119 & 0.016 \\
  78457 & R &  4758.942453 &  0.108 & 0.016 \\
  78457 & R &  4758.944662 &  0.060 & 0.016 \\
  78457 & R &  4758.945992 &  0.072 & 0.016 \\
  78457 & R &  4758.947323 &  0.048 & 0.016 \\
  78457 & R &  4758.948654 &  0.050 & 0.016 \\
  78457 & R &  4758.949987 &  0.038 & 0.016 \\
  78457 & R &  4758.955074 &  0.000 & 0.016 \\
  78457 & R &  4758.956407 & -0.022 & 0.016 \\
  78457 & R &  4758.957737 & -0.006 & 0.016 \\
  78457 & R &  4758.959069 & -0.009 & 0.016 \\
  78457 & R &  4758.960401 &  0.020 & 0.016 \\
  78457 & R &  4758.961787 & -0.034 & 0.016 \\
  78457 & R &  4758.963119 &  0.007 & 0.016 \\
  78457 & R &  4758.964450 &  0.004 & 0.016 \\
  78457 & R &  4758.965785 &  0.010 & 0.016 \\
  78457 & R &  4758.967117 & -0.011 & 0.016 \\
  78457 & R &  4758.968448 &  0.031 & 0.016 \\
  78457 & R &  4758.969781 & -0.014 & 0.016 \\
  78457 & R &  4758.971115 & -0.005 & 0.016 \\
  78457 & R &  4758.972454 & -0.004 & 0.016 \\
  78457 & R &  4758.973787 & -0.013 & 0.016 \\
  78457 & R &  4758.975118 & -0.025 & 0.016 \\
  78457 & R &  4758.976452 &  0.000 & 0.016 \\
  78457 & R &  4758.977784 &  0.006 & 0.016 \\
  78457 & R &  4758.979116 &  0.010 & 0.016 \\
  78457 & R &  4758.980450 &  0.004 & 0.016 \\
  78457 & R &  4758.981782 & -0.019 & 0.017 \\
  78457 & R &  4758.983112 &  0.018 & 0.019 \\
  78457 & R &  4758.984445 &  0.006 & 0.016 \\
  78457 & R &  4758.985781 &  0.023 & 0.017 \\
  78457 & R &  4758.987115 & -0.014 & 0.017 \\
  78457 & V &  4758.859626 &  0.052 & 0.032 \\
  78457 & V &  4758.860959 &  0.026 & 0.030 \\
  78457 & V &  4758.862291 &  0.007 & 0.029 \\
  78457 & V &  4758.863624 & -0.061 & 0.029 \\
  78457 & V &  4758.864957 &  0.004 & 0.029 \\
  78457 & V &  4758.866288 & -0.023 & 0.029 \\
  78457 & V &  4758.867620 & -0.014 & 0.029 \\
  78457 & V &  4758.868953 & -0.034 & 0.029 \\
  78457 & V &  4758.870282 &  0.031 & 0.029 \\
  78457 & V &  4758.871615 & -0.004 & 0.029 \\
  78457 & V &  4758.872946 & -0.009 & 0.029 \\
  78457 & V &  4758.874277 & -0.046 & 0.029 \\
  78457 & V &  4758.875610 &  0.004 & 0.029 \\
  78457 & V &  4758.876943 & -0.015 & 0.029 \\
  78457 & V &  4758.878275 &  0.066 & 0.029 \\
  78457 & V &  4758.879605 & -0.013 & 0.029 \\
  78457 & V &  4758.880935 &  0.050 & 0.030 \\
  78457 & V &  4758.882266 &  0.016 & 0.029 \\
  78457 & V &  4758.883598 &  0.109 & 0.029 \\
  78457 & V &  4758.884930 &  0.055 & 0.029 \\
  78457 & V &  4758.886261 &  0.078 & 0.029 \\
  78457 & V &  4758.887593 &  0.097 & 0.029 \\
  78457 & V &  4758.888924 &  0.114 & 0.029 \\
  78457 & V &  4758.890255 &  0.162 & 0.031 \\
  78457 & V &  4758.891586 &  0.137 & 0.030 \\
  78457 & V &  4758.892917 &  0.194 & 0.029 \\
  78457 & V &  4758.894247 &  0.228 & 0.035 \\
  78457 & V &  4758.895580 &  0.189 & 0.031 \\
  78457 & V &  4758.896911 &  0.179 & 0.029 \\
  78457 & V &  4758.898243 &  0.240 & 0.032 \\
  78457 & V &  4758.899575 &  0.255 & 0.034 \\
  78457 & V &  4758.900907 &  0.279 & 0.039 \\
  78457 & V &  4758.902237 &  0.291 & 0.043 \\
  78457 & V &  4758.903568 &  0.290 & 0.041 \\
  78457 & V &  4758.904900 &  0.392 & 0.040 \\
  78457 & V &  4758.906231 &  0.375 & 0.035 \\
  78457 & V &  4758.907563 &  0.463 & 0.043 \\
  78457 & V &  4758.931299 &  0.251 & 0.030 \\
  78457 & V &  4758.932629 &  0.240 & 0.030 \\
  78457 & V &  4758.933959 &  0.201 & 0.030 \\
  78457 & V &  4758.935292 &  0.181 & 0.029 \\
  78457 & V &  4758.936652 &  0.154 & 0.029 \\
  78457 & V &  4758.937985 &  0.140 & 0.029 \\
  78457 & V &  4758.939317 &  0.121 & 0.029 \\
  78457 & V &  4758.940649 &  0.146 & 0.029 \\
  78457 & V &  4758.941981 &  0.113 & 0.029 \\
  78457 & V &  4758.944188 &  0.033 & 0.029 \\
  78457 & V &  4758.945519 &  0.064 & 0.029 \\
  78457 & V &  4758.946852 &  0.018 & 0.029 \\
  78457 & V &  4758.948182 &  0.079 & 0.029 \\
  78457 & V &  4758.949513 &  0.045 & 0.029 \\
  78457 & V &  4758.954600 &  0.002 & 0.029 \\
  78457 & V &  4758.955933 & -0.028 & 0.029 \\
  78457 & V &  4758.957265 & -0.019 & 0.029 \\
  78457 & V &  4758.958596 &  0.043 & 0.029 \\
  78457 & V &  4758.959928 &  0.041 & 0.029 \\
  78457 & V &  4758.961313 & -0.019 & 0.029 \\
  78457 & V &  4758.962646 & -0.033 & 0.029 \\
  78457 & V &  4758.963977 &  0.000 & 0.029 \\
  78457 & V &  4758.965311 &  0.009 & 0.029 \\
  78457 & V &  4758.966644 &  0.001 & 0.029 \\
  78457 & V &  4758.967975 &  0.007 & 0.029 \\
  78457 & V &  4758.969308 &  0.038 & 0.029 \\
  78457 & V &  4758.970641 & -0.027 & 0.029 \\
  78457 & V &  4758.971979 &  0.045 & 0.029 \\
  78457 & V &  4758.973313 &  0.005 & 0.029 \\
  78457 & V &  4758.974645 & -0.005 & 0.029 \\
  78457 & V &  4758.975978 &  0.023 & 0.029 \\
  78457 & V &  4758.977311 & -0.038 & 0.029 \\
  78457 & V &  4758.978643 & -0.003 & 0.029 \\
  78457 & V &  4758.979976 & -0.029 & 0.029 \\
  78457 & V &  4758.981309 &  0.011 & 0.029 \\
  78457 & V &  4758.982640 &  0.001 & 0.030 \\
  78457 & V &  4758.983972 &  0.009 & 0.031 \\
  78457 & V &  4758.985306 &  0.027 & 0.029 \\
  78457 & V &  4758.986640 & -0.033 & 0.029 \\
  78457 & I &  4781.858749 & -0.013 & 0.013 \\
  78457 & I &  4781.860090 &  0.002 & 0.013 \\
  78457 & I &  4781.861432 & -0.003 & 0.013 \\
  78457 & I &  4781.862796 & -0.001 & 0.013 \\
  78457 & I &  4781.864138 & -0.012 & 0.013 \\
  78457 & I &  4781.865480 & -0.015 & 0.013 \\
  78457 & I &  4781.866822 & -0.011 & 0.013 \\
  78457 & I &  4781.868164 & -0.011 & 0.013 \\
  78457 & I &  4781.869504 &  0.000 & 0.013 \\
  78457 & I &  4781.870844 &  0.011 & 0.013 \\
  78457 & I &  4781.872227 & -0.003 & 0.013 \\
  78457 & I &  4781.873568 &  0.013 & 0.013 \\
  78457 & I &  4781.875626 & -0.004 & 0.013 \\
  78457 & I &  4781.876967 &  0.004 & 0.013 \\
  78457 & I &  4781.878310 &  0.010 & 0.013 \\
  78457 & I &  4781.879653 &  0.020 & 0.013 \\
  78457 & I &  4781.880996 &  0.011 & 0.013 \\
  78457 & I &  4781.882339 &  0.036 & 0.013 \\
  78457 & I &  4781.883684 &  0.039 & 0.013 \\
  78457 & I &  4781.885027 &  0.036 & 0.013 \\
  78457 & I &  4781.886370 &  0.048 & 0.013 \\
  78457 & I &  4781.887712 &  0.067 & 0.013 \\
  78457 & I &  4781.889097 &  0.084 & 0.013 \\
  78457 & I &  4781.890438 &  0.116 & 0.013 \\
  78457 & I &  4781.891782 &  0.105 & 0.013 \\
  78457 & I &  4781.893126 &  0.142 & 0.013 \\
  78457 & I &  4781.894468 &  0.155 & 0.013 \\
  78457 & I &  4781.895811 &  0.154 & 0.013 \\
  78457 & I &  4781.897154 &  0.173 & 0.013 \\
  78457 & I &  4781.898497 &  0.192 & 0.013 \\
  78457 & I &  4781.899842 &  0.225 & 0.013 \\
  78457 & I &  4781.901908 &  0.259 & 0.013 \\
  78457 & I &  4781.903251 &  0.264 & 0.013 \\
  78457 & I &  4781.904594 &  0.281 & 0.013 \\
  78457 & I &  4781.906031 &  0.285 & 0.014 \\
  78457 & I &  4781.907375 &  0.324 & 0.013 \\
  78457 & I &  4781.908718 &  0.324 & 0.013 \\
  78457 & I &  4781.910061 &  0.333 & 0.013 \\
  78457 & I &  4781.911464 &  0.372 & 0.014 \\
  78457 & I &  4781.912807 &  0.344 & 0.013 \\
  78457 & I &  4781.914153 &  0.356 & 0.014 \\
  78457 & I &  4781.915497 &  0.376 & 0.013 \\
  78457 & I &  4781.916843 &  0.375 & 0.015 \\
  78457 & I &  4781.918232 &  0.359 & 0.013 \\
  78457 & I &  4781.919577 &  0.349 & 0.014 \\
  78457 & I &  4781.920919 &  0.363 & 0.013 \\
  78457 & I &  4781.922263 &  0.323 & 0.014 \\
  78457 & I &  4781.923606 &  0.325 & 0.014 \\
  78457 & I &  4781.924949 &  0.327 & 0.013 \\
  78457 & I &  4781.926292 &  0.310 & 0.014 \\
  78457 & I &  4781.927670 &  0.316 & 0.014 \\
  78457 & I &  4781.929013 &  0.252 & 0.014 \\
  78457 & I &  4781.930357 &  0.242 & 0.014 \\
  78457 & I &  4781.931700 &  0.247 & 0.013 \\
  78457 & I &  4781.933046 &  0.206 & 0.013 \\
  78457 & I &  4781.934391 &  0.184 & 0.013 \\
  78457 & I &  4781.936485 &  0.177 & 0.013 \\
  78457 & I &  4781.937828 &  0.179 & 0.013 \\
  78457 & I &  4781.939175 &  0.155 & 0.013 \\
  78457 & I &  4781.940586 &  0.128 & 0.013 \\
  78457 & I &  4781.941928 &  0.128 & 0.013 \\
  78457 & I &  4781.943272 &  0.099 & 0.013 \\
  78457 & I &  4781.944613 &  0.086 & 0.013 \\
  78457 & I &  4781.945954 &  0.064 & 0.013 \\
  78457 & I &  4781.947295 &  0.073 & 0.013 \\
  78457 & I &  4781.948638 &  0.036 & 0.013 \\
  78457 & I &  4781.949980 &  0.043 & 0.013 \\
  78457 & I &  4781.951321 &  0.032 & 0.013 \\
  78457 & I &  4781.952664 &  0.011 & 0.013 \\
  78457 & I &  4781.954006 &  0.020 & 0.013 \\
  78457 & I &  4781.955355 &  0.022 & 0.013 \\
  78457 & I &  4781.956700 & -0.001 & 0.013 \\
  78457 & I &  4781.958045 &  0.035 & 0.013 \\
  78457 & I &  4781.959393 &  0.007 & 0.013 \\
  78457 & I &  4781.960736 & -0.001 & 0.013 \\
  78457 & I &  4781.962078 &  0.002 & 0.013 \\
  78457 & I &  4781.963465 & -0.006 & 0.013 \\
  78457 & I &  4781.964807 & -0.003 & 0.013 \\
  78457 & I &  4781.966149 &  0.010 & 0.013 \\
  78457 & I &  4781.967492 & -0.030 & 0.013 \\
  78457 & I &  4781.968836 & -0.008 & 0.013 \\
  78457 & I &  4781.970180 &  0.014 & 0.013 \\
  78457 & I &  4781.971553 &  0.004 & 0.013 \\
  78457 & I &  4781.972896 &  0.006 & 0.013 \\
  78457 & I &  4781.974238 &  0.013 & 0.013 \\
  78457 & I &  4781.975580 & -0.001 & 0.013 \\
  78457 & I &  4781.976922 & -0.019 & 0.013 \\
  78457 & I &  4781.978287 & -0.004 & 0.013 \\
  78457 & I &  4781.979631 &  0.011 & 0.013 \\
  78457 & I &  4781.980973 &  0.023 & 0.013 \\
  78457 & I &  4781.982321 &  0.019 & 0.013 \\
  78457 & I &  4781.984605 & -0.008 & 0.013 \\
  78457 & I &  4781.986013 &  0.002 & 0.013 \\
  78457 & I &  4781.987358 &  0.024 & 0.013 \\
  78457 & R &  4781.858361 & -0.022 & 0.037 \\
  78457 & R &  4781.859701 &  0.019 & 0.037 \\
  78457 & R &  4781.861043 & -0.015 & 0.037 \\
  78457 & R &  4781.862384 & -0.011 & 0.037 \\
  78457 & R &  4781.863748 &  0.054 & 0.037 \\
  78457 & R &  4781.866433 &  0.012 & 0.037 \\
  78457 & R &  4781.867774 &  0.041 & 0.037 \\
  78457 & R &  4781.869115 &  0.050 & 0.037 \\
  78457 & R &  4781.870455 & -0.010 & 0.037 \\
  78457 & R &  4781.871838 &  0.006 & 0.037 \\
  78457 & R &  4781.873180 &  0.001 & 0.037 \\
  78457 & R &  4781.874520 &  0.040 & 0.037 \\
  78457 & R &  4781.876578 &  0.005 & 0.037 \\
  78457 & R &  4781.877920 & -0.023 & 0.037 \\
  78457 & R &  4781.879263 &  0.043 & 0.037 \\
  78457 & R &  4781.880607 &  0.045 & 0.037 \\
  78457 & R &  4781.881949 &  0.059 & 0.037 \\
  78457 & R &  4781.883295 &  0.019 & 0.037 \\
  78457 & R &  4781.884635 &  0.046 & 0.037 \\
  78457 & R &  4781.885979 &  0.067 & 0.037 \\
  78457 & R &  4781.887322 &  0.070 & 0.037 \\
  78457 & R &  4781.888704 &  0.112 & 0.037 \\
  78457 & R &  4781.890049 &  0.077 & 0.037 \\
  78457 & R &  4781.891392 &  0.130 & 0.037 \\
  78457 & R &  4781.892736 &  0.146 & 0.037 \\
  78457 & R &  4781.894078 &  0.147 & 0.037 \\
  78457 & R &  4781.895420 &  0.144 & 0.037 \\
  78457 & R &  4781.896765 &  0.162 & 0.038 \\
  78457 & R &  4781.898108 &  0.169 & 0.037 \\
  78457 & R &  4781.899452 &  0.248 & 0.037 \\
  78457 & R &  4781.901518 &  0.251 & 0.037 \\
  78457 & R &  4781.902862 &  0.241 & 0.039 \\
  78457 & R &  4781.904204 &  0.259 & 0.038 \\
  78457 & R &  4781.905546 &  0.305 & 0.038 \\
  78457 & R &  4781.906984 &  0.283 & 0.038 \\
  78457 & R &  4781.908328 &  0.329 & 0.038 \\
  78457 & R &  4781.909672 &  0.330 & 0.037 \\
  78457 & R &  4781.911075 &  0.345 & 0.039 \\
  78457 & R &  4781.912418 &  0.381 & 0.040 \\
  78457 & R &  4781.913760 &  0.386 & 0.040 \\
  78457 & R &  4781.915107 &  0.338 & 0.038 \\
  78457 & R &  4781.916453 &  0.295 & 0.038 \\
  78457 & R &  4781.917841 &  0.330 & 0.038 \\
  78457 & R &  4781.919186 &  0.418 & 0.041 \\
  78457 & R &  4781.920530 &  0.381 & 0.047 \\
  78457 & R &  4781.921874 &  0.284 & 0.038 \\
  78457 & R &  4781.923216 &  0.281 & 0.040 \\
  78457 & R &  4781.924560 &  0.327 & 0.040 \\
  78457 & R &  4781.925902 &  0.256 & 0.042 \\
  78457 & R &  4781.927248 &  0.203 & 0.041 \\
  78457 & R &  4781.928624 &  0.214 & 0.038 \\
  78457 & R &  4781.929966 &  0.214 & 0.041 \\
  78457 & R &  4781.931310 &  0.241 & 0.038 \\
  78457 & R &  4781.932656 &  0.206 & 0.038 \\
  78457 & R &  4781.934001 &  0.191 & 0.038 \\
  78457 & R &  4781.936094 &  0.203 & 0.040 \\
  78457 & R &  4781.937438 &  0.102 & 0.038 \\
  78457 & R &  4781.938786 &  0.152 & 0.037 \\
  78457 & R &  4781.940194 &  0.092 & 0.037 \\
  78457 & R &  4781.941539 &  0.053 & 0.037 \\
  78457 & R &  4781.942882 &  0.067 & 0.037 \\
  78457 & R &  4781.944223 &  0.150 & 0.037 \\
  78457 & R &  4781.945565 &  0.099 & 0.037 \\
  78457 & R &  4781.946905 &  0.061 & 0.037 \\
  78457 & R &  4781.948248 &  0.017 & 0.037 \\
  78457 & R &  4781.949590 &  0.074 & 0.037 \\
  78457 & R &  4781.950931 &  0.063 & 0.037 \\
  78457 & R &  4781.952274 & -0.016 & 0.037 \\
  78457 & R &  4781.953618 & -0.058 & 0.037 \\
  78457 & R &  4781.954962 &  0.007 & 0.037 \\
  78457 & R &  4781.956309 &  0.004 & 0.037 \\
  78457 & R &  4781.957655 & -0.049 & 0.037 \\
  78457 & R &  4781.959004 &  0.003 & 0.037 \\
  78457 & R &  4781.960347 & -0.049 & 0.037 \\
  78457 & R &  4781.961689 & -0.040 & 0.037 \\
  78457 & R &  4781.963075 & -0.018 & 0.037 \\
  78457 & R &  4781.964418 & -0.027 & 0.037 \\
  78457 & R &  4781.965759 &  0.005 & 0.038 \\
  78457 & R &  4781.967101 &  0.063 & 0.038 \\
  78457 & R &  4781.968446 &  0.047 & 0.041 \\
  78457 & R &  4781.969790 & -0.017 & 0.037 \\
  78457 & R &  4781.971134 & -0.068 & 0.037 \\
  78457 & R &  4781.972506 & -0.019 & 0.037 \\
  78457 & R &  4781.973848 &  0.008 & 0.037 \\
  78457 & R &  4781.975190 &  0.029 & 0.037 \\
  78457 & R &  4781.976533 &  0.014 & 0.037 \\
  78457 & R &  4781.977877 & -0.035 & 0.037 \\
  78457 & R &  4781.979241 & -0.074 & 0.037 \\
  78457 & R &  4781.980584 &  0.024 & 0.041 \\
  78457 & R &  4781.981928 & -0.015 & 0.040 \\
  78457 & R &  4781.984215 & -0.011 & 0.038 \\
  78457 & R &  4781.985624 &  0.081 & 0.042 \\
  78457 & R &  4781.986968 & -0.060 & 0.037 \\
  78457 & V &  4781.857884 &  0.079 & 0.076 \\
  78457 & V &  4781.859225 &  0.008 & 0.076 \\
  78457 & V &  4781.860567 &  0.097 & 0.076 \\
  78457 & V &  4781.861908 &  0.063 & 0.076 \\
  78457 & V &  4781.863271 &  0.006 & 0.076 \\
  78457 & V &  4781.864615 & -0.035 & 0.076 \\
  78457 & V &  4781.865956 & -0.009 & 0.076 \\
  78457 & V &  4781.867299 & -0.086 & 0.076 \\
  78457 & V &  4781.868640 &  0.131 & 0.076 \\
  78457 & V &  4781.869980 & -0.081 & 0.076 \\
  78457 & V &  4781.871320 & -0.012 & 0.076 \\
  78457 & V &  4781.872704 &  0.024 & 0.076 \\
  78457 & V &  4781.874044 & -0.077 & 0.076 \\
  78457 & V &  4781.876103 &  0.028 & 0.076 \\
  78457 & V &  4781.877444 &  0.044 & 0.076 \\
  78457 & V &  4781.878788 &  0.140 & 0.076 \\
  78457 & V &  4781.880130 &  0.039 & 0.076 \\
  78457 & V &  4781.881473 &  0.025 & 0.076 \\
  78457 & V &  4781.882815 &  0.196 & 0.076 \\
  78457 & V &  4781.884160 &  0.098 & 0.076 \\
  78457 & V &  4781.885503 &  0.025 & 0.076 \\
  78457 & V &  4781.886845 &  0.089 & 0.076 \\
  78457 & V &  4781.888188 & -0.009 & 0.076 \\
  78457 & V &  4781.889572 &  0.093 & 0.076 \\
  78457 & V &  4781.890915 &  0.121 & 0.076 \\
  78457 & V &  4781.892259 &  0.231 & 0.084 \\
  78457 & V &  4781.893601 &  0.148 & 0.085 \\
  78457 & V &  4781.894944 &  0.274 & 0.094 \\
  78457 & V &  4781.896288 &  0.293 & 0.092 \\
  78457 & V &  4781.897631 &  0.184 & 0.085 \\
  78457 & V &  4781.898973 &  0.204 & 0.084 \\
  78457 & V &  4781.900319 &  0.255 & 0.081 \\
  78457 & V &  4781.902384 &  0.290 & 0.091 \\
  78457 & V &  4781.903728 &  0.272 & 0.092 \\
  78457 & V &  4781.905071 &  0.399 & 0.099 \\
  78457 & V &  4781.906509 &  0.315 & 0.092 \\
  78457 & V &  4781.907852 &  0.273 & 0.084 \\
  78457 & V &  4781.909196 &  0.355 & 0.089 \\
  78457 & V &  4781.910599 &  0.650 & 0.115 \\
  78457 & V &  4781.911941 &  0.446 & 0.107 \\
  78457 & V &  4781.913284 &  0.250 & 0.095 \\
  78457 & V &  4781.914630 &  0.413 & 0.110 \\
  78457 & V &  4781.915975 &  0.438 & 0.110 \\
  78457 & V &  4781.917320 &  0.353 & 0.095 \\
  78457 & V &  4781.918710 &  0.347 & 0.096 \\
  78457 & V &  4781.920053 &  0.369 & 0.112 \\
  78457 & V &  4781.921396 &  0.105 & 0.098 \\
  78457 & V &  4781.922739 &  0.437 & 0.113 \\
  78457 & V &  4781.924082 &  0.295 & 0.106 \\
  78457 & V &  4781.925425 &  0.382 & 0.110 \\
  78457 & V &  4781.926769 &  0.246 & 0.102 \\
  78457 & V &  4781.928147 &  0.290 & 0.105 \\
  78457 & V &  4781.929490 &  0.264 & 0.105 \\
  78457 & V &  4781.930834 &  0.287 & 0.104 \\
  78457 & V &  4781.932178 &  0.297 & 0.102 \\
  78457 & V &  4781.933524 &  0.301 & 0.101 \\
  78457 & V &  4781.935618 &  0.139 & 0.097 \\
  78457 & V &  4781.936962 &  0.211 & 0.092 \\
  78457 & V &  4781.938305 &  0.158 & 0.091 \\
  78457 & V &  4781.939718 &  0.041 & 0.076 \\
  78457 & V &  4781.941061 &  0.295 & 0.108 \\
  78457 & V &  4781.942405 &  0.116 & 0.092 \\
  78457 & V &  4781.943747 &  0.004 & 0.080 \\
  78457 & V &  4781.945089 & -0.006 & 0.079 \\
  78457 & V &  4781.946430 &  0.076 & 0.085 \\
  78457 & V &  4781.947773 &  0.069 & 0.090 \\
  78457 & V &  4781.949114 & -0.002 & 0.082 \\
  78457 & V &  4781.950455 &  0.089 & 0.089 \\
  78457 & V &  4781.951798 &  0.057 & 0.086 \\
  78457 & V &  4781.953141 &  0.111 & 0.090 \\
  78457 & V &  4781.954487 &  0.103 & 0.089 \\
  78457 & V &  4781.955832 & -0.070 & 0.078 \\
  78457 & V &  4781.957177 &  0.131 & 0.097 \\
  78457 & V &  4781.958523 & -0.092 & 0.082 \\
  78457 & V &  4781.959870 &  0.133 & 0.098 \\
  78457 & V &  4781.961212 & -0.003 & 0.080 \\
  78457 & V &  4781.962555 &  0.094 & 0.100 \\
  78457 & V &  4781.963942 &  0.114 & 0.090 \\
  78457 & V &  4781.965283 & -0.098 & 0.076 \\
  78457 & V &  4781.966625 & -0.028 & 0.083 \\
  78457 & V &  4781.967969 &  0.030 & 0.082 \\
  78457 & V &  4781.969313 & -0.149 & 0.076 \\
  78457 & V &  4781.970656 &  0.020 & 0.077 \\
  78457 & V &  4781.972029 &  0.066 & 0.086 \\
  78457 & V &  4781.973372 & -0.081 & 0.076 \\
  78457 & V &  4781.974714 & -0.027 & 0.076 \\
  78457 & V &  4781.976056 &  0.032 & 0.076 \\
  78457 & V &  4781.977399 &  0.035 & 0.077 \\
  78457 & V &  4781.978764 & -0.056 & 0.078 \\
  78457 & V &  4781.980108 & -0.087 & 0.084 \\
  78457 & V &  4781.981451 & -0.046 & 0.092 \\
  78457 & V &  4781.982797 & -0.048 & 0.076 \\
  78457 & V &  4781.985146 &  0.037 & 0.088 \\
  78457 & V &  4781.986490 &  0.055 & 0.094 \\
 116309 & I &  4783.749453 & -0.009 & 0.050 \\
 116309 & I &  4783.750803 & -0.007 & 0.024 \\
 116309 & I &  4783.752149 & -0.008 & 0.019 \\
 116309 & I &  4783.754208 & -0.001 & 0.027 \\
 116309 & I &  4783.755553 &  0.001 & 0.027 \\
 116309 & I &  4783.756933 &  0.001 & 0.011 \\
 116309 & I &  4783.758280 &  0.003 & 0.014 \\
 116309 & I &  4783.759624 & -0.015 & 0.014 \\
 116309 & I &  4783.761005 & -0.005 & 0.014 \\
 116309 & I &  4783.762351 & -0.010 & 0.011 \\
 116309 & I &  4783.763699 &  0.000 & 0.009 \\
 116309 & I &  4783.765047 & -0.014 & 0.010 \\
 116309 & I &  4783.766392 & -0.003 & 0.009 \\
 116309 & I &  4783.767739 &  0.008 & 0.009 \\
 116309 & I &  4783.769107 & -0.007 & 0.009 \\
 116309 & I &  4783.770453 & -0.003 & 0.009 \\
 116309 & I &  4783.771797 &  0.003 & 0.009 \\
 116309 & I &  4783.773206 & -0.024 & 0.010 \\
 116309 & I &  4783.774550 & -0.002 & 0.009 \\
 116309 & I &  4783.775927 &  0.011 & 0.009 \\
 116309 & I &  4783.777274 &  0.006 & 0.009 \\
 116309 & I &  4783.778617 &  0.032 & 0.009 \\
 116309 & I &  4783.779986 &  0.049 & 0.009 \\
 116309 & I &  4783.781332 &  0.060 & 0.009 \\
 116309 & I &  4783.782678 &  0.076 & 0.009 \\
 116309 & I &  4783.784027 &  0.112 & 0.009 \\
 116309 & I &  4783.785662 &  0.121 & 0.009 \\
 116309 & I &  4783.787005 &  0.145 & 0.009 \\
 116309 & I &  4783.788349 &  0.166 & 0.009 \\
 116309 & I &  4783.789693 &  0.193 & 0.009 \\
 116309 & I &  4783.791037 &  0.211 & 0.009 \\
 116309 & I &  4783.792383 &  0.272 & 0.009 \\
 116309 & I &  4783.793728 &  0.280 & 0.009 \\
 116309 & I &  4783.795075 &  0.324 & 0.009 \\
 116309 & I &  4783.796421 &  0.348 & 0.009 \\
 116309 & I &  4783.797765 &  0.390 & 0.009 \\
 116309 & I &  4783.799110 &  0.428 & 0.009 \\
 116309 & I &  4783.800457 &  0.472 & 0.009 \\
 116309 & I &  4783.801809 &  0.504 & 0.009 \\
 116309 & I &  4783.803222 &  0.526 & 0.009 \\
 116309 & I &  4783.804567 &  0.592 & 0.009 \\
 116309 & I &  4783.805916 &  0.647 & 0.011 \\
 116309 & I &  4783.807261 &  0.682 & 0.012 \\
 116309 & I &  4783.808607 &  0.709 & 0.013 \\
 116309 & I &  4783.809953 &  0.744 & 0.013 \\
 116309 & I &  4783.811298 &  0.722 & 0.013 \\
 116309 & I &  4783.812643 &  0.720 & 0.013 \\
 116309 & I &  4783.813986 &  0.699 & 0.014 \\
 116309 & I &  4783.815337 &  0.665 & 0.014 \\
 116309 & I &  4783.816687 &  0.631 & 0.012 \\
 116309 & I &  4783.818071 &  0.592 & 0.013 \\
 116309 & I &  4783.819418 &  0.548 & 0.010 \\
 116309 & I &  4783.820764 &  0.521 & 0.013 \\
 116309 & I &  4783.826652 &  0.344 & 0.011 \\
 116309 & I &  4783.828000 &  0.302 & 0.012 \\
 116309 & I &  4783.829386 &  0.272 & 0.010 \\
 116309 & I &  4783.830732 &  0.236 & 0.009 \\
 116309 & I &  4783.832079 &  0.209 & 0.009 \\
 116309 & I &  4783.833427 &  0.177 & 0.011 \\
 116309 & I &  4783.834777 &  0.167 & 0.012 \\
 116309 & I &  4783.836130 &  0.142 & 0.010 \\
 116309 & I &  4783.837518 &  0.109 & 0.014 \\
 116309 & I &  4783.838863 &  0.091 & 0.009 \\
 116309 & I &  4783.840208 &  0.077 & 0.015 \\
 116309 & I &  4783.841552 &  0.074 & 0.014 \\
 116309 & I &  4783.842898 &  0.042 & 0.014 \\
 116309 & I &  4783.870954 &  0.001 & 0.009 \\
 116309 & I &  4783.872302 & -0.002 & 0.009 \\
 116309 & I &  4783.873646 &  0.007 & 0.009 \\
 116309 & I &  4783.874991 &  0.014 & 0.009 \\
 116309 & I &  4783.876337 &  0.005 & 0.009 \\
 116309 & I &  4783.877684 &  0.014 & 0.009 \\
 116309 & R &  4783.749063 & -0.037 & 0.018 \\
 116309 & R &  4783.750413 &  0.014 & 0.015 \\
 116309 & R &  4783.751758 &  0.020 & 0.015 \\
 116309 & R &  4783.753104 & -0.008 & 0.015 \\
 116309 & R &  4783.755163 &  0.018 & 0.017 \\
 116309 & R &  4783.756508 & -0.007 & 0.015 \\
 116309 & R &  4783.757889 & -0.017 & 0.015 \\
 116309 & R &  4783.759234 &  0.000 & 0.015 \\
 116309 & R &  4783.760580 & -0.026 & 0.015 \\
 116309 & R &  4783.761960 & -0.011 & 0.015 \\
 116309 & R &  4783.763307 &  0.016 & 0.015 \\
 116309 & R &  4783.764655 & -0.008 & 0.015 \\
 116309 & R &  4783.766002 & -0.002 & 0.015 \\
 116309 & R &  4783.767349 & -0.004 & 0.015 \\
 116309 & R &  4783.768694 & -0.018 & 0.015 \\
 116309 & R &  4783.770062 & -0.018 & 0.015 \\
 116309 & R &  4783.771406 &  0.004 & 0.015 \\
 116309 & R &  4783.772816 & -0.009 & 0.015 \\
 116309 & R &  4783.774160 &  0.001 & 0.015 \\
 116309 & R &  4783.775504 &  0.000 & 0.015 \\
 116309 & R &  4783.776883 &  0.025 & 0.015 \\
 116309 & R &  4783.778227 &  0.041 & 0.015 \\
 116309 & R &  4783.779572 &  0.041 & 0.015 \\
 116309 & R &  4783.780940 &  0.054 & 0.015 \\
 116309 & R &  4783.782286 &  0.054 & 0.015 \\
 116309 & R &  4783.783636 &  0.079 & 0.015 \\
 116309 & R &  4783.784982 &  0.109 & 0.015 \\
 116309 & R &  4783.786615 &  0.130 & 0.015 \\
 116309 & R &  4783.787959 &  0.164 & 0.015 \\
 116309 & R &  4783.789303 &  0.215 & 0.015 \\
 116309 & R &  4783.790647 &  0.232 & 0.015 \\
 116309 & R &  4783.791992 &  0.261 & 0.015 \\
 116309 & R &  4783.793338 &  0.290 & 0.015 \\
 116309 & R &  4783.794684 &  0.340 & 0.015 \\
 116309 & R &  4783.796029 &  0.367 & 0.015 \\
 116309 & R &  4783.797375 &  0.392 & 0.015 \\
 116309 & R &  4783.798719 &  0.484 & 0.015 \\
 116309 & R &  4783.800062 &  0.483 & 0.015 \\
 116309 & R &  4783.801416 &  0.522 & 0.015 \\
 116309 & R &  4783.802832 &  0.557 & 0.015 \\
 116309 & R &  4783.804176 &  0.644 & 0.015 \\
 116309 & R &  4783.805523 &  0.699 & 0.020 \\
 116309 & R &  4783.806870 &  0.724 & 0.015 \\
 116309 & R &  4783.808217 &  0.770 & 0.016 \\
 116309 & R &  4783.809564 &  0.781 & 0.017 \\
 116309 & R &  4783.810908 &  0.806 & 0.017 \\
 116309 & R &  4783.812253 &  0.791 & 0.019 \\
 116309 & R &  4783.813596 &  0.728 & 0.019 \\
 116309 & R &  4783.814944 &  0.730 & 0.017 \\
 116309 & R &  4783.816296 &  0.677 & 0.016 \\
 116309 & R &  4783.817645 &  0.631 & 0.015 \\
 116309 & R &  4783.819027 &  0.613 & 0.016 \\
 116309 & R &  4783.820373 &  0.545 & 0.015 \\
 116309 & R &  4783.826261 &  0.383 & 0.015 \\
 116309 & R &  4783.827608 &  0.334 & 0.015 \\
 116309 & R &  4783.828996 &  0.272 & 0.015 \\
 116309 & R &  4783.830341 &  0.264 & 0.015 \\
 116309 & R &  4783.831688 &  0.225 & 0.015 \\
 116309 & R &  4783.833033 &  0.207 & 0.015 \\
 116309 & R &  4783.834385 &  0.164 & 0.015 \\
 116309 & R &  4783.835739 &  0.148 & 0.015 \\
 116309 & R &  4783.837127 &  0.127 & 0.015 \\
 116309 & R &  4783.838473 &  0.087 & 0.015 \\
 116309 & R &  4783.839818 &  0.074 & 0.015 \\
 116309 & R &  4783.841162 &  0.048 & 0.015 \\
 116309 & R &  4783.842506 &  0.039 & 0.015 \\
 116309 & R &  4783.870563 &  0.001 & 0.015 \\
 116309 & R &  4783.871911 &  0.012 & 0.015 \\
 116309 & R &  4783.873256 &  0.008 & 0.016 \\
 116309 & R &  4783.874601 &  0.009 & 0.015 \\
 116309 & R &  4783.875947 &  0.014 & 0.015 \\
 116309 & R &  4783.877293 &  0.020 & 0.015 \\
 116309 & V &  4783.748585 &  0.019 & 0.030 \\
 116309 & V &  4783.749930 &  0.027 & 0.028 \\
 116309 & V &  4783.751281 & -0.004 & 0.028 \\
 116309 & V &  4783.752627 & -0.049 & 0.028 \\
 116309 & V &  4783.754686 &  0.016 & 0.032 \\
 116309 & V &  4783.756030 & -0.026 & 0.028 \\
 116309 & V &  4783.757410 &  0.002 & 0.028 \\
 116309 & V &  4783.758757 &  0.021 & 0.029 \\
 116309 & V &  4783.760102 & -0.001 & 0.028 \\
 116309 & V &  4783.761483 & -0.045 & 0.028 \\
 116309 & V &  4783.762830 & -0.063 & 0.028 \\
 116309 & V &  4783.764175 & -0.023 & 0.028 \\
 116309 & V &  4783.765524 & -0.008 & 0.028 \\
 116309 & V &  4783.766870 &  0.017 & 0.028 \\
 116309 & V &  4783.768216 & -0.021 & 0.028 \\
 116309 & V &  4783.769584 & -0.007 & 0.028 \\
 116309 & V &  4783.770930 &  0.048 & 0.028 \\
 116309 & V &  4783.772338 & -0.043 & 0.028 \\
 116309 & V &  4783.773683 & -0.009 & 0.028 \\
 116309 & V &  4783.775027 & -0.021 & 0.028 \\
 116309 & V &  4783.776405 &  0.013 & 0.028 \\
 116309 & V &  4783.777750 &  0.016 & 0.028 \\
 116309 & V &  4783.779094 &  0.028 & 0.028 \\
 116309 & V &  4783.780463 &  0.052 & 0.028 \\
 116309 & V &  4783.781808 &  0.068 & 0.028 \\
 116309 & V &  4783.783156 &  0.105 & 0.028 \\
 116309 & V &  4783.784504 &  0.103 & 0.028 \\
 116309 & V &  4783.786138 &  0.111 & 0.028 \\
 116309 & V &  4783.787482 &  0.157 & 0.028 \\
 116309 & V &  4783.788826 &  0.155 & 0.028 \\
 116309 & V &  4783.790170 &  0.236 & 0.028 \\
 116309 & V &  4783.791514 &  0.270 & 0.028 \\
 116309 & V &  4783.792861 &  0.251 & 0.028 \\
 116309 & V &  4783.794207 &  0.336 & 0.028 \\
 116309 & V &  4783.795552 &  0.363 & 0.028 \\
 116309 & V &  4783.796898 &  0.454 & 0.028 \\
 116309 & V &  4783.798242 &  0.439 & 0.028 \\
 116309 & V &  4783.799587 &  0.497 & 0.030 \\
 116309 & V &  4783.800937 &  0.510 & 0.029 \\
 116309 & V &  4783.802354 &  0.579 & 0.028 \\
 116309 & V &  4783.803699 &  0.687 & 0.033 \\
 116309 & V &  4783.805045 &  0.662 & 0.030 \\
 116309 & V &  4783.806393 &  0.787 & 0.035 \\
 116309 & V &  4783.807739 &  0.745 & 0.034 \\
 116309 & V &  4783.809085 &  0.760 & 0.038 \\
 116309 & V &  4783.810431 &  0.819 & 0.039 \\
 116309 & V &  4783.811776 &  0.783 & 0.036 \\
 116309 & V &  4783.813121 &  0.780 & 0.036 \\
 116309 & V &  4783.814466 &  0.753 & 0.036 \\
 116309 & V &  4783.815819 &  0.761 & 0.037 \\
 116309 & V &  4783.817166 &  0.674 & 0.033 \\
 116309 & V &  4783.818550 &  0.589 & 0.029 \\
 116309 & V &  4783.819895 &  0.590 & 0.028 \\
 116309 & V &  4783.825058 &  0.449 & 0.028 \\
 116309 & V &  4783.827129 &  0.336 & 0.028 \\
 116309 & V &  4783.828477 &  0.340 & 0.028 \\
 116309 & V &  4783.829864 &  0.278 & 0.028 \\
 116309 & V &  4783.831210 &  0.239 & 0.028 \\
 116309 & V &  4783.832555 &  0.250 & 0.028 \\
 116309 & V &  4783.833906 &  0.150 & 0.028 \\
 116309 & V &  4783.835255 &  0.154 & 0.028 \\
 116309 & V &  4783.836608 &  0.126 & 0.028 \\
 116309 & V &  4783.837995 &  0.098 & 0.028 \\
 116309 & V &  4783.839340 &  0.110 & 0.028 \\
 116309 & V &  4783.840685 &  0.097 & 0.028 \\
 116309 & V &  4783.842029 &  0.032 & 0.028 \\
 116309 & V &  4783.843375 &  0.058 & 0.028 \\
 116309 & V &  4783.871433 &  0.028 & 0.028 \\
 116309 & V &  4783.872779 &  0.025 & 0.028 \\
 116309 & V &  4783.874123 &  0.002 & 0.028 \\
 116309 & V &  4783.875469 &  0.023 & 0.028 \\
 116309 & V &  4783.876815 &  0.025 & 0.028 \\
 116309 & V &  4783.878162 & -0.002 & 0.028 \\
 116309 & I &  4547.622839 &  0.007 & 0.009 \\
 116309 & I &  4547.624194 & -0.010 & 0.009 \\
 116309 & I &  4547.625535 & -0.002 & 0.009 \\
 116309 & I &  4547.626881 &  0.005 & 0.009 \\
 116309 & I &  4547.628381 &  0.003 & 0.009 \\
 116309 & I &  4547.629709 &  0.023 & 0.009 \\
 116309 & I &  4547.631055 &  0.040 & 0.009 \\
 116309 & I &  4547.632387 &  0.045 & 0.009 \\
 116309 & I &  4547.633716 &  0.065 & 0.009 \\
 116309 & I &  4547.635072 &  0.089 & 0.009 \\
 116309 & I &  4547.636405 &  0.094 & 0.009 \\
 116309 & I &  4547.637735 &  0.116 & 0.009 \\
 116309 & I &  4547.639084 &  0.147 & 0.009 \\
 116309 & I &  4547.640409 &  0.166 & 0.009 \\
 116309 & I &  4547.641767 &  0.199 & 0.009 \\
 116309 & I &  4547.643101 &  0.222 & 0.009 \\
 116309 & I &  4547.644428 &  0.247 & 0.009 \\
 116309 & I &  4547.645769 &  0.269 & 0.009 \\
 116309 & I &  4547.647110 &  0.308 & 0.009 \\
 116309 & I &  4547.648439 &  0.329 & 0.009 \\
 116309 & I &  4547.649769 &  0.356 & 0.009 \\
 116309 & I &  4547.651104 &  0.384 & 0.009 \\
 116309 & I &  4547.652430 &  0.420 & 0.009 \\
 116309 & I &  4547.653781 &  0.461 & 0.009 \\
 116309 & I &  4547.655166 &  0.493 & 0.009 \\
 116309 & I &  4547.656491 &  0.516 & 0.009 \\
 116309 & I &  4547.657857 &  0.554 & 0.009 \\
 116309 & I &  4547.659187 &  0.594 & 0.009 \\
 116309 & I &  4547.660639 &  0.600 & 0.009 \\
 116309 & I &  4547.661968 &  0.607 & 0.009 \\
 116309 & I &  4547.663329 &  0.612 & 0.009 \\
 116309 & I &  4547.664714 &  0.585 & 0.009 \\
 116309 & I &  4547.666042 &  0.562 & 0.009 \\
 116309 & I &  4547.667413 &  0.533 & 0.009 \\
 116309 & I &  4547.668743 &  0.500 & 0.009 \\
 116309 & I &  4547.670220 &  0.452 & 0.009 \\
 116309 & I &  4547.671548 &  0.436 & 0.009 \\
 116309 & I &  4547.672878 &  0.398 & 0.009 \\
 116309 & I &  4547.674227 &  0.366 & 0.009 \\
 116309 & I &  4547.675554 &  0.338 & 0.009 \\
 116309 & I &  4547.676888 &  0.307 & 0.009 \\
 116309 & I &  4547.678225 &  0.284 & 0.009 \\
 116309 & I &  4547.679555 &  0.259 & 0.009 \\
 116309 & I &  4547.680884 &  0.222 & 0.009 \\
 116309 & I &  4547.682236 &  0.226 & 0.009 \\
 116309 & I &  4547.683571 &  0.188 & 0.009 \\
 116309 & I &  4547.684904 &  0.161 & 0.009 \\
 116309 & I &  4547.686344 &  0.139 & 0.009 \\
 116309 & I &  4547.687671 &  0.123 & 0.009 \\
 116309 & I &  4547.689005 &  0.095 & 0.009 \\
 116309 & I &  4547.690333 &  0.085 & 0.009 \\
 116309 & I &  4547.691662 &  0.073 & 0.009 \\
 116309 & I &  4547.692995 &  0.060 & 0.009 \\
 116309 & R &  4547.622445 & -0.003 & 0.008 \\
 116309 & R &  4547.623808 & -0.005 & 0.012 \\
 116309 & R &  4547.625135 &  0.002 & 0.007 \\
 116309 & R &  4547.626497 &  0.006 & 0.007 \\
 116309 & R &  4547.627995 &  0.006 & 0.007 \\
 116309 & R &  4547.629323 &  0.018 & 0.009 \\
 116309 & R &  4547.630671 &  0.030 & 0.007 \\
 116309 & R &  4547.631998 &  0.035 & 0.007 \\
 116309 & R &  4547.633331 &  0.060 & 0.007 \\
 116309 & R &  4547.634687 &  0.078 & 0.007 \\
 116309 & R &  4547.636020 &  0.076 & 0.007 \\
 116309 & R &  4547.637350 &  0.103 & 0.008 \\
 116309 & R &  4547.638700 &  0.122 & 0.008 \\
 116309 & R &  4547.640024 &  0.148 & 0.008 \\
 116309 & R &  4547.641383 &  0.162 & 0.008 \\
 116309 & R &  4547.642717 &  0.207 & 0.007 \\
 116309 & R &  4547.644043 &  0.234 & 0.009 \\
 116309 & R &  4547.645384 &  0.260 & 0.008 \\
 116309 & R &  4547.646724 &  0.274 & 0.008 \\
 116309 & R &  4547.648052 &  0.314 & 0.008 \\
 116309 & R &  4547.649385 &  0.336 & 0.009 \\
 116309 & R &  4547.650720 &  0.375 & 0.008 \\
 116309 & R &  4547.652045 &  0.402 & 0.010 \\
 116309 & R &  4547.653396 &  0.436 & 0.010 \\
 116309 & R &  4547.654738 &  0.453 & 0.010 \\
 116309 & R &  4547.656107 &  0.474 & 0.009 \\
 116309 & R &  4547.657472 &  0.518 & 0.009 \\
 116309 & R &  4547.658803 &  0.558 & 0.010 \\
 116309 & R &  4547.660255 &  0.590 & 0.011 \\
 116309 & R &  4547.661583 &  0.591 & 0.013 \\
 116309 & R &  4547.662943 &  0.594 & 0.011 \\
 116309 & R &  4547.664270 &  0.589 & 0.011 \\
 116309 & R &  4547.665658 &  0.541 & 0.010 \\
 116309 & R &  4547.667015 &  0.521 & 0.011 \\
 116309 & R &  4547.668358 &  0.502 & 0.011 \\
 116309 & R &  4547.669837 &  0.448 & 0.010 \\
 116309 & R &  4547.671163 &  0.434 & 0.010 \\
 116309 & R &  4547.672494 &  0.383 & 0.011 \\
 116309 & R &  4547.673843 &  0.365 & 0.011 \\
 116309 & R &  4547.675169 &  0.346 & 0.010 \\
 116309 & R &  4547.676504 &  0.304 & 0.010 \\
 116309 & R &  4547.677841 &  0.283 & 0.011 \\
 116309 & R &  4547.679168 &  0.265 & 0.010 \\
 116309 & R &  4547.680497 &  0.224 & 0.010 \\
 116309 & R &  4547.681851 &  0.198 & 0.008 \\
 116309 & R &  4547.683183 &  0.170 & 0.008 \\
 116309 & R &  4547.684515 &  0.155 & 0.009 \\
 116309 & R &  4547.685961 &  0.127 & 0.008 \\
 116309 & R &  4547.687286 &  0.113 & 0.009 \\
 116309 & R &  4547.688621 &  0.107 & 0.008 \\
 116309 & R &  4547.689949 &  0.079 & 0.008 \\
 116309 & R &  4547.691276 &  0.056 & 0.009 \\
 116309 & R &  4547.692611 &  0.045 & 0.008 \\
 116309 & V &  4547.621971 &  0.011 & 0.011 \\
 116309 & V &  4547.623312 &  0.000 & 0.011 \\
 116309 & V &  4547.624664 &  0.005 & 0.011 \\
 116309 & V &  4547.626018 & -0.014 & 0.011 \\
 116309 & V &  4547.627413 &  0.023 & 0.011 \\
 116309 & V &  4547.628852 &  0.006 & 0.011 \\
 116309 & V &  4547.630186 &  0.020 & 0.011 \\
 116309 & V &  4547.631527 &  0.047 & 0.011 \\
 116309 & V &  4547.632860 &  0.037 & 0.011 \\
 116309 & V &  4547.634214 &  0.088 & 0.011 \\
 116309 & V &  4547.635544 &  0.082 & 0.011 \\
 116309 & V &  4547.636877 &  0.091 & 0.011 \\
 116309 & V &  4547.638228 &  0.119 & 0.011 \\
 116309 & V &  4547.639554 &  0.137 & 0.011 \\
 116309 & V &  4547.640912 &  0.160 & 0.011 \\
 116309 & V &  4547.642239 &  0.192 & 0.012 \\
 116309 & V &  4547.643573 &  0.213 & 0.013 \\
 116309 & V &  4547.644913 &  0.230 & 0.013 \\
 116309 & V &  4547.646240 &  0.265 & 0.012 \\
 116309 & V &  4547.647580 &  0.302 & 0.014 \\
 116309 & V &  4547.648914 &  0.312 & 0.013 \\
 116309 & V &  4547.650240 &  0.346 & 0.014 \\
 116309 & V &  4547.651574 &  0.381 & 0.015 \\
 116309 & V &  4547.652921 &  0.431 & 0.017 \\
 116309 & V &  4547.654252 &  0.457 & 0.016 \\
 116309 & V &  4547.655636 &  0.476 & 0.016 \\
 116309 & V &  4547.656963 &  0.518 & 0.016 \\
 116309 & V &  4547.658332 &  0.521 & 0.017 \\
 116309 & V &  4547.659719 &  0.562 & 0.018 \\
 116309 & V &  4547.661110 &  0.530 & 0.018 \\
 116309 & V &  4547.662470 &  0.553 & 0.020 \\
 116309 & V &  4547.663801 &  0.567 & 0.019 \\
 116309 & V &  4547.665186 &  0.495 & 0.022 \\
 116309 & V &  4547.666514 &  0.520 & 0.019 \\
 116309 & V &  4547.667887 &  0.512 & 0.021 \\
 116309 & V &  4547.669295 &  0.495 & 0.019 \\
 116309 & V &  4547.670692 &  0.398 & 0.018 \\
 116309 & V &  4547.672022 &  0.405 & 0.017 \\
 116309 & V &  4547.673356 &  0.361 & 0.016 \\
 116309 & V &  4547.674697 &  0.320 & 0.017 \\
 116309 & V &  4547.676027 &  0.319 & 0.016 \\
 116309 & V &  4547.677368 &  0.291 & 0.016 \\
 116309 & V &  4547.678696 &  0.230 & 0.017 \\
 116309 & V &  4547.680027 &  0.248 & 0.015 \\
 116309 & V &  4547.681363 &  0.192 & 0.015 \\
 116309 & V &  4547.682713 &  0.189 & 0.015 \\
 116309 & V &  4547.684043 &  0.139 & 0.015 \\
 116309 & V &  4547.685407 &  0.149 & 0.015 \\
 116309 & V &  4547.686815 &  0.140 & 0.013 \\
 116309 & V &  4547.688149 &  0.102 & 0.013 \\
 116309 & V &  4547.689476 &  0.067 & 0.014 \\
 116309 & V &  4547.690805 &  0.062 & 0.015 \\
 116309 & V &  4547.692138 &  0.038 & 0.013 \\
 116309 & V &  4547.693485 &  0.030 & 0.014 \\
 506664 & I &  4573.651847 & -0.017 & 0.007 \\
 506664 & I &  4573.653180 & -0.006 & 0.007 \\
 506664 & I &  4573.654512 & -0.004 & 0.007 \\
 506664 & I &  4573.655854 & -0.001 & 0.007 \\
 506664 & I &  4573.657181 & -0.004 & 0.007 \\
 506664 & I &  4573.658610 & -0.001 & 0.007 \\
 506664 & I &  4573.659943 &  0.002 & 0.007 \\
 506664 & I &  4573.661307 & -0.002 & 0.007 \\
 506664 & I &  4573.662637 & -0.006 & 0.007 \\
 506664 & I &  4573.663978 &  0.002 & 0.007 \\
 506664 & I &  4573.665301 & -0.006 & 0.007 \\
 506664 & I &  4573.666636 & -0.001 & 0.007 \\
 506664 & I &  4573.667980 &  0.006 & 0.007 \\
 506664 & I &  4573.669459 &  0.007 & 0.007 \\
 506664 & I &  4573.670783 & -0.002 & 0.007 \\
 506664 & I &  4573.672112 & -0.007 & 0.007 \\
 506664 & I &  4573.673453 & -0.011 & 0.007 \\
 506664 & I &  4573.674774 &  0.004 & 0.007 \\
 506664 & I &  4573.676111 &  0.001 & 0.007 \\
 506664 & I &  4573.677487 & -0.002 & 0.007 \\
 506664 & I &  4573.678829 &  0.005 & 0.007 \\
 506664 & I &  4573.680159 &  0.008 & 0.007 \\
 506664 & I &  4573.681491 &  0.006 & 0.007 \\
 506664 & I &  4573.682819 &  0.006 & 0.007 \\
 506664 & I &  4573.684145 &  0.018 & 0.007 \\
 506664 & I &  4573.685475 & -0.003 & 0.007 \\
 506664 & I &  4573.686803 &  0.004 & 0.007 \\
 506664 & I &  4573.688134 &  0.001 & 0.007 \\
 506664 & I &  4573.689461 &  0.008 & 0.007 \\
 506664 & I &  4573.690788 &  0.021 & 0.007 \\
 506664 & I &  4573.692143 &  0.032 & 0.007 \\
 506664 & I &  4573.693467 &  0.043 & 0.007 \\
 506664 & I &  4573.694794 &  0.054 & 0.007 \\
 506664 & I &  4573.696123 &  0.073 & 0.007 \\
 506664 & I &  4573.697483 &  0.087 & 0.007 \\
 506664 & I &  4573.698814 &  0.100 & 0.007 \\
 506664 & I &  4573.700138 &  0.104 & 0.007 \\
 506664 & I &  4573.701475 &  0.123 & 0.007 \\
 506664 & I &  4573.702811 &  0.153 & 0.007 \\
 506664 & I &  4573.704158 &  0.151 & 0.007 \\
 506664 & I &  4573.705561 &  0.200 & 0.007 \\
 506664 & I &  4573.706886 &  0.212 & 0.007 \\
 506664 & I &  4573.708253 &  0.226 & 0.007 \\
 506664 & I &  4573.709600 &  0.268 & 0.007 \\
 506664 & I &  4573.710926 &  0.297 & 0.007 \\
 506664 & I &  4573.715745 &  0.407 & 0.007 \\
 506664 & I &  4573.717091 &  0.437 & 0.007 \\
 506664 & I &  4573.718413 &  0.453 & 0.007 \\
 506664 & I &  4573.719812 &  0.489 & 0.007 \\
 506664 & I &  4573.721157 &  0.513 & 0.007 \\
 506664 & I &  4573.722495 &  0.555 & 0.007 \\
 506664 & I &  4573.723823 &  0.584 & 0.008 \\
 506664 & I &  4573.725211 &  0.623 & 0.007 \\
 506664 & I &  4573.726548 &  0.651 & 0.010 \\
 506664 & I &  4573.731507 &  0.742 & 0.007 \\
 506664 & I &  4573.732831 &  0.724 & 0.009 \\
 506664 & I &  4573.734170 &  0.696 & 0.008 \\
 506664 & I &  4573.735635 &  0.678 & 0.008 \\
 506664 & I &  4573.736962 &  0.643 & 0.007 \\
 506664 & I &  4573.738285 &  0.607 & 0.007 \\
 506664 & I &  4573.739619 &  0.577 & 0.007 \\
 506664 & I &  4573.740989 &  0.533 & 0.007 \\
 506664 & I &  4573.742316 &  0.502 & 0.010 \\
 506664 & I &  4573.747278 &  0.387 & 0.007 \\
 506664 & I &  4573.748606 &  0.366 & 0.007 \\
 506664 & I &  4573.749949 &  0.341 & 0.007 \\
 506664 & I &  4573.751274 &  0.326 & 0.007 \\
 506664 & I &  4573.752608 &  0.289 & 0.007 \\
 506664 & I &  4573.753970 &  0.265 & 0.007 \\
 506664 & I &  4573.755296 &  0.231 & 0.007 \\
 506664 & I &  4573.756625 &  0.193 & 0.007 \\
 506664 & I &  4573.758009 &  0.187 & 0.007 \\
 506664 & I &  4573.759345 &  0.152 & 0.007 \\
 506664 & I &  4573.760667 &  0.129 & 0.008 \\
 506664 & I &  4573.761993 &  0.114 & 0.007 \\
 506664 & R &  4573.651448 & -0.004 & 0.010 \\
 506664 & R &  4573.652796 &  0.020 & 0.009 \\
 506664 & R &  4573.654128 &  0.007 & 0.009 \\
 506664 & R &  4573.655472 & -0.003 & 0.009 \\
 506664 & R &  4573.656795 & -0.016 & 0.009 \\
 506664 & R &  4573.658224 &  0.001 & 0.009 \\
 506664 & R &  4573.659554 &  0.000 & 0.009 \\
 506664 & R &  4573.660924 & -0.005 & 0.009 \\
 506664 & R &  4573.662254 &  0.001 & 0.009 \\
 506664 & R &  4573.663596 & -0.004 & 0.010 \\
 506664 & R &  4573.664919 & -0.006 & 0.009 \\
 506664 & R &  4573.666252 & -0.001 & 0.009 \\
 506664 & R &  4573.667597 &  0.003 & 0.009 \\
 506664 & R &  4573.668981 &  0.015 & 0.009 \\
 506664 & R &  4573.670400 &  0.007 & 0.009 \\
 506664 & R &  4573.671729 & -0.009 & 0.010 \\
 506664 & R &  4573.673058 &  0.001 & 0.009 \\
 506664 & R &  4573.674392 & -0.001 & 0.009 \\
 506664 & R &  4573.675728 & -0.007 & 0.009 \\
 506664 & R &  4573.677104 & -0.015 & 0.009 \\
 506664 & R &  4573.678427 &  0.007 & 0.009 \\
 506664 & R &  4573.679777 & -0.003 & 0.009 \\
 506664 & R &  4573.681109 &  0.013 & 0.009 \\
 506664 & R &  4573.682435 &  0.005 & 0.009 \\
 506664 & R &  4573.683758 & -0.013 & 0.009 \\
 506664 & R &  4573.685091 &  0.009 & 0.009 \\
 506664 & R &  4573.686421 &  0.008 & 0.009 \\
 506664 & R &  4573.687752 &  0.007 & 0.010 \\
 506664 & R &  4573.689076 &  0.016 & 0.009 \\
 506664 & R &  4573.690402 &  0.003 & 0.009 \\
 506664 & R &  4573.691756 &  0.011 & 0.009 \\
 506664 & R &  4573.693083 &  0.044 & 0.010 \\
 506664 & R &  4573.694411 &  0.036 & 0.009 \\
 506664 & R &  4573.695739 &  0.075 & 0.009 \\
 506664 & R &  4573.697100 &  0.081 & 0.011 \\
 506664 & R &  4573.698431 &  0.113 & 0.010 \\
 506664 & R &  4573.699753 &  0.115 & 0.010 \\
 506664 & R &  4573.701092 &  0.149 & 0.011 \\
 506664 & R &  4573.702428 &  0.157 & 0.012 \\
 506664 & R &  4573.703775 &  0.180 & 0.012 \\
 506664 & R &  4573.705109 &  0.171 & 0.014 \\
 506664 & R &  4573.706503 &  0.228 & 0.013 \\
 506664 & R &  4573.707869 &  0.251 & 0.013 \\
 506664 & R &  4573.709194 &  0.271 & 0.014 \\
 506664 & R &  4573.710541 &  0.305 & 0.013 \\
 506664 & R &  4573.715362 &  0.454 & 0.013 \\
 506664 & R &  4573.716686 &  0.480 & 0.017 \\
 506664 & R &  4573.718030 &  0.499 & 0.018 \\
 506664 & R &  4573.719427 &  0.528 & 0.016 \\
 506664 & R &  4573.720774 &  0.604 & 0.016 \\
 506664 & R &  4573.722100 &  0.603 & 0.018 \\
 506664 & R &  4573.723441 &  0.648 & 0.021 \\
 506664 & R &  4573.724828 &  0.642 & 0.020 \\
 506664 & R &  4573.726150 &  0.716 & 0.022 \\
 506664 & R &  4573.731125 &  0.834 & 0.023 \\
 506664 & R &  4573.732448 &  0.807 & 0.022 \\
 506664 & R &  4573.733772 &  0.782 & 0.024 \\
 506664 & R &  4573.735252 &  0.702 & 0.022 \\
 506664 & R &  4573.736575 &  0.690 & 0.021 \\
 506664 & R &  4573.737903 &  0.680 & 0.019 \\
 506664 & R &  4573.739233 &  0.605 & 0.021 \\
 506664 & R &  4573.740605 &  0.543 & 0.022 \\
 506664 & R &  4573.741929 &  0.526 & 0.023 \\
 506664 & R &  4573.746893 &  0.413 & 0.021 \\
 506664 & R &  4573.748224 &  0.380 & 0.017 \\
 506664 & R &  4573.749566 &  0.359 & 0.016 \\
 506664 & R &  4573.750889 &  0.317 & 0.017 \\
 506664 & R &  4573.752226 &  0.293 & 0.021 \\
 506664 & R &  4573.753588 &  0.277 & 0.018 \\
 506664 & R &  4573.754911 &  0.195 & 0.020 \\
 506664 & R &  4573.756242 &  0.208 & 0.016 \\
 506664 & R &  4573.757627 &  0.220 & 0.018 \\
 506664 & R &  4573.758962 &  0.157 & 0.017 \\
 506664 & R &  4573.760285 &  0.150 & 0.018 \\
 506664 & R &  4573.761610 &  0.134 & 0.018 \\
 506664 & R &  4573.766416 &  0.045 & 0.019 \\
 506664 & V &  4573.650978 & -0.018 & 0.017 \\
 506664 & V &  4573.652321 & -0.011 & 0.016 \\
 506664 & V &  4573.653656 &  0.016 & 0.013 \\
 506664 & V &  4573.654983 &  0.000 & 0.014 \\
 506664 & V &  4573.656326 &  0.004 & 0.016 \\
 506664 & V &  4573.657745 &  0.019 & 0.016 \\
 506664 & V &  4573.659079 & -0.004 & 0.013 \\
 506664 & V &  4573.660414 &  0.001 & 0.013 \\
 506664 & V &  4573.661781 & -0.018 & 0.013 \\
 506664 & V &  4573.663107 &  0.006 & 0.013 \\
 506664 & V &  4573.664448 &  0.009 & 0.013 \\
 506664 & V &  4573.665776 &  0.012 & 0.015 \\
 506664 & V &  4573.667122 & -0.004 & 0.014 \\
 506664 & V &  4573.668450 & -0.001 & 0.014 \\
 506664 & V &  4573.669930 &  0.010 & 0.014 \\
 506664 & V &  4573.671253 &  0.000 & 0.014 \\
 506664 & V &  4573.672583 & -0.015 & 0.015 \\
 506664 & V &  4573.673923 &  0.020 & 0.014 \\
 506664 & V &  4573.675258 & -0.028 & 0.015 \\
 506664 & V &  4573.676607 & -0.006 & 0.017 \\
 506664 & V &  4573.677957 &  0.002 & 0.014 \\
 506664 & V &  4573.679307 & -0.005 & 0.013 \\
 506664 & V &  4573.680636 &  0.002 & 0.013 \\
 506664 & V &  4573.681961 &  0.015 & 0.014 \\
 506664 & V &  4573.683288 & -0.021 & 0.013 \\
 506664 & V &  4573.684621 & -0.003 & 0.014 \\
 506664 & V &  4573.685949 &  0.006 & 0.016 \\
 506664 & V &  4573.687273 & -0.002 & 0.016 \\
 506664 & V &  4573.688604 & -0.027 & 0.016 \\
 506664 & V &  4573.689932 &  0.006 & 0.015 \\
 506664 & V &  4573.691285 &  0.016 & 0.017 \\
 506664 & V &  4573.692613 &  0.075 & 0.018 \\
 506664 & V &  4573.693937 &  0.065 & 0.016 \\
 506664 & V &  4573.695269 &  0.046 & 0.015 \\
 506664 & V &  4573.696605 &  0.075 & 0.018 \\
 506664 & V &  4573.697953 &  0.126 & 0.018 \\
 506664 & V &  4573.699283 &  0.125 & 0.017 \\
 506664 & V &  4573.700621 &  0.142 & 0.018 \\
 506664 & V &  4573.701948 &  0.138 & 0.021 \\
 506664 & V &  4573.703284 &  0.192 & 0.026 \\
 506664 & V &  4573.704628 &  0.224 & 0.029 \\
 506664 & V &  4573.706033 &  0.188 & 0.027 \\
 506664 & V &  4573.707359 &  0.253 & 0.031 \\
 506664 & V &  4573.708724 &  0.338 & 0.026 \\
 506664 & V &  4573.710070 &  0.301 & 0.027 \\
 506664 & V &  4573.714885 &  0.455 & 0.026 \\
 506664 & V &  4573.716216 &  0.483 & 0.029 \\
 506664 & V &  4573.717561 &  0.529 & 0.031 \\
 506664 & V &  4573.718958 &  0.562 & 0.031 \\
 506664 & V &  4573.720281 &  0.549 & 0.034 \\
 506664 & V &  4573.721627 &  0.640 & 0.037 \\
 506664 & V &  4573.722972 &  0.608 & 0.036 \\
 506664 & V &  4573.724334 &  0.659 & 0.044 \\
 506664 & V &  4573.725680 &  0.683 & 0.042 \\
 506664 & V &  4573.727019 &  0.741 & 0.046 \\
 506664 & V &  4573.731976 &  0.845 & 0.044 \\
 506664 & V &  4573.733302 &  0.762 & 0.046 \\
 506664 & V &  4573.734779 &  0.671 & 0.041 \\
 506664 & V &  4573.736106 &  0.638 & 0.042 \\
 506664 & V &  4573.737433 &  0.669 & 0.045 \\
 506664 & V &  4573.738763 &  0.639 & 0.043 \\
 506664 & V &  4573.740102 &  0.573 & 0.044 \\
 506664 & V &  4573.741459 &  0.575 & 0.050 \\
 506664 & V &  4573.742785 &  0.681 & 0.063 \\
 506664 & V &  4573.747747 &  0.411 & 0.039 \\
 506664 & V &  4573.749078 &  0.455 & 0.043 \\
 506664 & V &  4573.750419 &  0.330 & 0.034 \\
 506664 & V &  4573.751754 &  0.274 & 0.038 \\
 506664 & V &  4573.753082 &  0.257 & 0.042 \\
 506664 & V &  4573.754440 &  0.226 & 0.036 \\
 506664 & V &  4573.755771 &  0.250 & 0.034 \\
 506664 & V &  4573.757139 &  0.213 & 0.040 \\
 506664 & V &  4573.758479 &  0.118 & 0.041 \\
 506664 & V &  4573.759815 &  0.148 & 0.038 \\
 506664 & V &  4573.761140 &  0.100 & 0.040 \\
 506664 & V &  4573.765944 &  0.072 & 0.044 \\
 506664 & I &  4580.643260 &  0.010 & 0.009 \\
 506664 & I &  4580.644589 &  0.007 & 0.009 \\
 506664 & I &  4580.645915 & -0.002 & 0.009 \\
 506664 & I &  4580.647239 & -0.001 & 0.009 \\
 506664 & I &  4580.648565 &  0.002 & 0.009 \\
 506664 & I &  4580.649968 &  0.002 & 0.009 \\
 506664 & I &  4580.651308 & -0.001 & 0.009 \\
 506664 & I &  4580.652635 &  0.000 & 0.009 \\
 506664 & I &  4580.654009 & -0.013 & 0.009 \\
 506664 & I &  4580.655335 & -0.007 & 0.009 \\
 506664 & I &  4580.656661 &  0.019 & 0.009 \\
 506664 & I &  4580.657985 & -0.008 & 0.009 \\
 506664 & I &  4580.659316 &  0.017 & 0.009 \\
 506664 & I &  4580.660646 &  0.016 & 0.009 \\
 506664 & I &  4580.661993 &  0.025 & 0.009 \\
 506664 & I &  4580.663316 &  0.051 & 0.009 \\
 506664 & I &  4580.664818 &  0.062 & 0.009 \\
 506664 & I &  4580.666143 &  0.071 & 0.009 \\
 506664 & I &  4580.667584 &  0.083 & 0.009 \\
 506664 & I &  4580.669026 &  0.102 & 0.009 \\
 506664 & I &  4580.670353 &  0.116 & 0.009 \\
 506664 & I &  4580.671683 &  0.124 & 0.009 \\
 506664 & I &  4580.673011 &  0.158 & 0.009 \\
 506664 & I &  4580.674346 &  0.171 & 0.009 \\
 506664 & I &  4580.675674 &  0.189 & 0.009 \\
 506664 & I &  4580.676998 &  0.200 & 0.009 \\
 506664 & I &  4580.678330 &  0.222 & 0.009 \\
 506664 & I &  4580.679653 &  0.237 & 0.009 \\
 506664 & I &  4580.681006 &  0.259 & 0.009 \\
 506664 & I &  4580.682462 &  0.303 & 0.009 \\
 506664 & I &  4580.683785 &  0.297 & 0.009 \\
 506664 & I &  4580.685261 &  0.323 & 0.009 \\
 506664 & I &  4580.686597 &  0.366 & 0.009 \\
 506664 & I &  4580.687920 &  0.385 & 0.009 \\
 506664 & I &  4580.689255 &  0.406 & 0.009 \\
 506664 & I &  4580.690587 &  0.433 & 0.009 \\
 506664 & I &  4580.691914 &  0.458 & 0.009 \\
 506664 & I &  4580.693237 &  0.485 & 0.009 \\
 506664 & I &  4580.694570 &  0.495 & 0.009 \\
 506664 & I &  4580.695896 &  0.526 & 0.009 \\
 506664 & I &  4580.697222 &  0.549 & 0.009 \\
 506664 & I &  4580.698558 &  0.545 & 0.009 \\
 506664 & I &  4580.699884 &  0.553 & 0.009 \\
 506664 & I &  4580.701220 &  0.535 & 0.009 \\
 506664 & I &  4580.702555 &  0.521 & 0.009 \\
 506664 & I &  4580.703880 &  0.531 & 0.009 \\
 506664 & I &  4580.705211 &  0.508 & 0.009 \\
 506664 & I &  4580.706562 &  0.476 & 0.009 \\
 506664 & I &  4580.707930 &  0.452 & 0.009 \\
 506664 & I &  4580.709293 &  0.415 & 0.009 \\
 506664 & I &  4580.710621 &  0.408 & 0.009 \\
 506664 & I &  4580.711997 &  0.390 & 0.009 \\
 506664 & I &  4580.713333 &  0.363 & 0.009 \\
 506664 & I &  4580.714672 &  0.334 & 0.009 \\
 506664 & I &  4580.716010 &  0.311 & 0.009 \\
 506664 & I &  4580.717410 &  0.289 & 0.009 \\
 506664 & I &  4580.718792 &  0.256 & 0.009 \\
 506664 & I &  4580.720116 &  0.231 & 0.009 \\
 506664 & I &  4580.721447 &  0.226 & 0.009 \\
 506664 & I &  4580.722782 &  0.197 & 0.009 \\
 506664 & I &  4580.724162 &  0.184 & 0.009 \\
 506664 & I &  4580.725483 &  0.159 & 0.009 \\
 506664 & I &  4580.726811 &  0.158 & 0.009 \\
 506664 & I &  4580.728141 &  0.132 & 0.009 \\
 506664 & I &  4580.729468 &  0.096 & 0.009 \\
 506664 & I &  4580.730791 &  0.091 & 0.009 \\
 506664 & I &  4580.732183 &  0.078 & 0.009 \\
 506664 & I &  4580.733535 &  0.062 & 0.009 \\
 506664 & R &  4580.642864 &  0.026 & 0.013 \\
 506664 & R &  4580.644206 &  0.005 & 0.013 \\
 506664 & R &  4580.645531 & -0.007 & 0.013 \\
 506664 & R &  4580.646854 & -0.008 & 0.013 \\
 506664 & R &  4580.648180 & -0.003 & 0.013 \\
 506664 & R &  4580.649585 & -0.008 & 0.013 \\
 506664 & R &  4580.650909 & -0.009 & 0.013 \\
 506664 & R &  4580.652251 & -0.002 & 0.013 \\
 506664 & R &  4580.653625 & -0.002 & 0.013 \\
 506664 & R &  4580.654951 &  0.004 & 0.013 \\
 506664 & R &  4580.656273 &  0.003 & 0.013 \\
 506664 & R &  4580.657603 &  0.028 & 0.013 \\
 506664 & R &  4580.658933 &  0.017 & 0.013 \\
 506664 & R &  4580.660263 &  0.020 & 0.013 \\
 506664 & R &  4580.661587 &  0.031 & 0.013 \\
 506664 & R &  4580.662932 &  0.049 & 0.013 \\
 506664 & R &  4580.664437 &  0.062 & 0.013 \\
 506664 & R &  4580.665759 &  0.075 & 0.013 \\
 506664 & R &  4580.667193 &  0.084 & 0.013 \\
 506664 & R &  4580.668557 &  0.100 & 0.013 \\
 506664 & R &  4580.669971 &  0.129 & 0.013 \\
 506664 & R &  4580.671300 &  0.126 & 0.013 \\
 506664 & R &  4580.672626 &  0.137 & 0.013 \\
 506664 & R &  4580.673964 &  0.178 & 0.013 \\
 506664 & R &  4580.675290 &  0.157 & 0.013 \\
 506664 & R &  4580.676615 &  0.198 & 0.013 \\
 506664 & R &  4580.677942 &  0.211 & 0.013 \\
 506664 & R &  4580.679271 &  0.216 & 0.013 \\
 506664 & R &  4580.680623 &  0.245 & 0.013 \\
 506664 & R &  4580.682080 &  0.270 & 0.013 \\
 506664 & R &  4580.683402 &  0.286 & 0.013 \\
 506664 & R &  4580.684878 &  0.290 & 0.014 \\
 506664 & R &  4580.686212 &  0.295 & 0.014 \\
 506664 & R &  4580.687537 &  0.370 & 0.014 \\
 506664 & R &  4580.688869 &  0.356 & 0.013 \\
 506664 & R &  4580.690203 &  0.389 & 0.014 \\
 506664 & R &  4580.691530 &  0.417 & 0.014 \\
 506664 & R &  4580.692853 &  0.438 & 0.014 \\
 506664 & R &  4580.694186 &  0.488 & 0.015 \\
 506664 & R &  4580.695513 &  0.476 & 0.014 \\
 506664 & R &  4580.696838 &  0.456 & 0.014 \\
 506664 & R &  4580.698162 &  0.507 & 0.014 \\
 506664 & R &  4580.699502 &  0.511 & 0.015 \\
 506664 & R &  4580.700830 &  0.471 & 0.014 \\
 506664 & R &  4580.702172 &  0.496 & 0.015 \\
 506664 & R &  4580.703498 &  0.470 & 0.014 \\
 506664 & R &  4580.704828 &  0.446 & 0.014 \\
 506664 & R &  4580.706179 &  0.433 & 0.015 \\
 506664 & R &  4580.707548 &  0.426 & 0.014 \\
 506664 & R &  4580.708888 &  0.407 & 0.014 \\
 506664 & R &  4580.710238 &  0.385 & 0.013 \\
 506664 & R &  4580.711613 &  0.366 & 0.013 \\
 506664 & R &  4580.712943 &  0.344 & 0.013 \\
 506664 & R &  4580.714274 &  0.321 & 0.013 \\
 506664 & R &  4580.715627 &  0.287 & 0.013 \\
 506664 & R &  4580.717028 &  0.290 & 0.014 \\
 506664 & R &  4580.718350 &  0.254 & 0.014 \\
 506664 & R &  4580.719733 &  0.212 & 0.015 \\
 506664 & R &  4580.721063 &  0.206 & 0.013 \\
 506664 & R &  4580.722400 &  0.204 & 0.015 \\
 506664 & R &  4580.723780 &  0.230 & 0.014 \\
 506664 & R &  4580.725100 &  0.162 & 0.014 \\
 506664 & R &  4580.726428 &  0.137 & 0.013 \\
 506664 & R &  4580.727755 &  0.120 & 0.013 \\
 506664 & R &  4580.729085 &  0.101 & 0.014 \\
 506664 & R &  4580.730408 &  0.109 & 0.017 \\
 506664 & R &  4580.731800 &  0.057 & 0.016 \\
 506664 & R &  4580.733150 &  0.064 & 0.017 \\
 506664 & V &  4552.754782 &  0.020 & 0.016 \\
 506664 & V &  4580.642395 &  0.019 & 0.018 \\
 506664 & V &  4580.643731 &  0.018 & 0.016 \\
 506664 & V &  4580.645058 & -0.023 & 0.016 \\
 506664 & V &  4580.646385 & -0.018 & 0.016 \\
 506664 & V &  4580.647711 & -0.011 & 0.016 \\
 506664 & V &  4580.649110 & -0.013 & 0.016 \\
 506664 & V &  4580.650440 &  0.022 & 0.016 \\
 506664 & V &  4580.651779 & -0.013 & 0.016 \\
 506664 & V &  4580.653155 & -0.005 & 0.016 \\
 506664 & V &  4580.654480 &  0.011 & 0.016 \\
 506664 & V &  4580.655804 & -0.001 & 0.016 \\
 506664 & V &  4580.657133 &  0.008 & 0.016 \\
 506664 & V &  4580.658460 & -0.028 & 0.017 \\
 506664 & V &  4580.659787 &  0.005 & 0.016 \\
 506664 & V &  4580.661117 &  0.042 & 0.016 \\
 506664 & V &  4580.662462 &  0.021 & 0.016 \\
 506664 & V &  4580.663865 &  0.051 & 0.016 \\
 506664 & V &  4580.665287 &  0.061 & 0.016 \\
 506664 & V &  4580.666724 &  0.072 & 0.016 \\
 506664 & V &  4580.668053 &  0.110 & 0.016 \\
 506664 & V &  4580.669498 &  0.090 & 0.018 \\
 506664 & V &  4580.670826 &  0.151 & 0.017 \\
 506664 & V &  4580.672156 &  0.103 & 0.017 \\
 506664 & V &  4580.673495 &  0.163 & 0.016 \\
 506664 & V &  4580.674821 &  0.154 & 0.016 \\
 506664 & V &  4580.676143 &  0.166 & 0.018 \\
 506664 & V &  4580.677469 &  0.182 & 0.018 \\
 506664 & V &  4580.678801 &  0.217 & 0.018 \\
 506664 & V &  4580.680153 &  0.218 & 0.017 \\
 506664 & V &  4580.681503 &  0.246 & 0.020 \\
 506664 & V &  4580.682932 &  0.301 & 0.021 \\
 506664 & V &  4580.684370 &  0.291 & 0.021 \\
 506664 & V &  4580.685731 &  0.283 & 0.023 \\
 506664 & V &  4580.687067 &  0.330 & 0.022 \\
 506664 & V &  4580.688396 &  0.352 & 0.020 \\
 506664 & V &  4580.689730 &  0.380 & 0.022 \\
 506664 & V &  4580.691058 &  0.351 & 0.023 \\
 506664 & V &  4580.692384 &  0.418 & 0.021 \\
 506664 & V &  4580.693716 &  0.446 & 0.023 \\
 506664 & V &  4580.695041 &  0.483 & 0.025 \\
 506664 & V &  4580.696366 &  0.475 & 0.024 \\
 506664 & V &  4580.697692 &  0.509 & 0.024 \\
 506664 & V &  4580.699034 &  0.468 & 0.024 \\
 506664 & V &  4580.700359 &  0.444 & 0.021 \\
 506664 & V &  4580.701691 &  0.493 & 0.024 \\
 506664 & V &  4580.703026 &  0.467 & 0.024 \\
 506664 & V &  4580.704358 &  0.427 & 0.025 \\
 506664 & V &  4580.705686 &  0.473 & 0.025 \\
 506664 & V &  4580.707036 &  0.414 & 0.022 \\
 506664 & V &  4580.708401 &  0.414 & 0.022 \\
 506664 & V &  4580.709769 &  0.407 & 0.025 \\
 506664 & V &  4580.711143 &  0.366 & 0.022 \\
 506664 & V &  4580.712466 &  0.386 & 0.023 \\
 506664 & V &  4580.713805 &  0.328 & 0.022 \\
 506664 & V &  4580.715156 &  0.311 & 0.025 \\
 506664 & V &  4580.716550 &  0.291 & 0.025 \\
 506664 & V &  4580.717880 &  0.255 & 0.023 \\
 506664 & V &  4580.719263 &  0.221 & 0.024 \\
 506664 & V &  4580.720593 &  0.215 & 0.025 \\
 506664 & V &  4580.721927 &  0.169 & 0.024 \\
 506664 & V &  4580.723251 &  0.121 & 0.022 \\
 506664 & V &  4580.724631 &  0.137 & 0.024 \\
 506664 & V &  4580.725959 &  0.126 & 0.026 \\
 506664 & V &  4580.727285 &  0.105 & 0.024 \\
 506664 & V &  4580.728610 &  0.123 & 0.026 \\
 506664 & V &  4580.729938 &  0.081 & 0.027 \\
 506664 & V &  4580.731307 &  0.082 & 0.027 \\
 506664 & V &  4580.732653 &  0.080 & 0.029 \\
 646680 & I &  4547.783613 & -0.028 & 0.016 \\
 646680 & I &  4547.784968 & -0.008 & 0.017 \\
 646680 & I &  4547.786309 &  0.004 & 0.015 \\
 646680 & I &  4547.787657 & -0.002 & 0.017 \\
 646680 & I &  4547.789004 & -0.014 & 0.018 \\
 646680 & I &  4547.790358 &  0.006 & 0.015 \\
 646680 & I &  4547.791702 & -0.002 & 0.015 \\
 646680 & I &  4547.793040 &  0.016 & 0.015 \\
 646680 & I &  4547.794437 &  0.006 & 0.015 \\
 646680 & I &  4547.795772 & -0.008 & 0.019 \\
 646680 & I &  4547.797099 & -0.016 & 0.015 \\
 646680 & I &  4547.798464 &  0.019 & 0.015 \\
 646680 & I &  4547.799790 &  0.040 & 0.015 \\
 646680 & I &  4547.801185 &  0.038 & 0.015 \\
 646680 & I &  4547.802512 &  0.071 & 0.015 \\
 646680 & I &  4547.803858 &  0.048 & 0.015 \\
 646680 & I &  4547.805197 &  0.062 & 0.015 \\
 646680 & I &  4547.806528 &  0.076 & 0.017 \\
 646680 & I &  4547.807970 &  0.088 & 0.015 \\
 646680 & I &  4547.809298 &  0.113 & 0.017 \\
 646680 & I &  4547.810633 &  0.150 & 0.017 \\
 646680 & I &  4547.812011 &  0.166 & 0.018 \\
 646680 & I &  4547.813337 &  0.186 & 0.015 \\
 646680 & I &  4547.814668 &  0.178 & 0.015 \\
 646680 & I &  4547.816039 &  0.213 & 0.016 \\
 646680 & I &  4547.817425 &  0.246 & 0.016 \\
 646680 & I &  4547.818775 &  0.271 & 0.018 \\
 646680 & I &  4547.820160 &  0.317 & 0.018 \\
 646680 & I &  4547.821537 &  0.316 & 0.018 \\
 646680 & I &  4547.822865 &  0.336 & 0.016 \\
 646680 & I &  4547.824236 &  0.379 & 0.019 \\
 646680 & I &  4547.825563 &  0.339 & 0.018 \\
 646680 & I &  4547.826897 &  0.363 & 0.017 \\
 646680 & I &  4547.828343 &  0.417 & 0.019 \\
 646680 & I &  4547.829681 &  0.409 & 0.019 \\
 646680 & I &  4547.831035 &  0.414 & 0.021 \\
 646680 & I &  4547.832435 &  0.439 & 0.019 \\
 646680 & I &  4547.833780 &  0.442 & 0.019 \\
 646680 & I &  4547.835141 &  0.448 & 0.020 \\
 646680 & I &  4547.836499 &  0.438 & 0.020 \\
 646680 & I &  4547.837845 &  0.432 & 0.019 \\
 646680 & I &  4547.839238 &  0.415 & 0.019 \\
 646680 & I &  4547.840685 &  0.435 & 0.020 \\
 646680 & I &  4547.842035 &  0.380 & 0.022 \\
 646680 & I &  4547.843392 &  0.344 & 0.017 \\
 646680 & I &  4547.844803 &  0.344 & 0.020 \\
 646680 & I &  4547.846153 &  0.352 & 0.022 \\
 646680 & I &  4547.847504 &  0.309 & 0.016 \\
 646680 & I &  4547.848846 &  0.245 & 0.016 \\
 646680 & I &  4547.850186 &  0.259 & 0.017 \\
 646680 & I &  4547.851528 &  0.221 & 0.018 \\
 646680 & I &  4547.852867 &  0.207 & 0.018 \\
 646680 & I &  4547.854207 &  0.195 & 0.018 \\
 646680 & I &  4547.855556 &  0.159 & 0.016 \\
 646680 & I &  4547.856893 &  0.141 & 0.015 \\
 646680 & I &  4547.858236 &  0.102 & 0.015 \\
 646680 & I &  4547.859585 &  0.141 & 0.019 \\
 646680 & I &  4547.860924 &  0.071 & 0.017 \\
 646680 & I &  4547.862275 &  0.103 & 0.015 \\
 646680 & I &  4547.863618 &  0.062 & 0.015 \\
 646680 & I &  4547.864964 &  0.053 & 0.018 \\
 646680 & I &  4547.866338 &  0.033 & 0.015 \\
 646680 & I &  4547.867678 &  0.030 & 0.015 \\
 646680 & I &  4547.869021 &  0.020 & 0.018 \\
 646680 & I &  4547.870360 &  0.010 & 0.015 \\
 646680 & I &  4547.871699 & -0.014 & 0.015 \\
 646680 & I &  4547.873041 &  0.026 & 0.015 \\
 646680 & I &  4547.874378 & -0.019 & 0.015 \\
 646680 & I &  4547.875717 &  0.009 & 0.017 \\
 646680 & I &  4547.877059 & -0.012 & 0.016 \\
 646680 & I &  4547.878397 & -0.009 & 0.015 \\
 646680 & I &  4547.879784 &  0.006 & 0.020 \\
 646680 & I &  4547.881131 &  0.021 & 0.016 \\
 646680 & I &  4547.882471 &  0.024 & 0.015 \\
 646680 & I &  4547.883826 &  0.008 & 0.015 \\
 646680 & I &  4547.885169 & -0.014 & 0.019 \\
 646680 & R &  4547.783222 & -0.009 & 0.029 \\
 646680 & R &  4547.784567 &  0.008 & 0.029 \\
 646680 & R &  4547.785920 & -0.011 & 0.028 \\
 646680 & R &  4547.787270 & -0.011 & 0.032 \\
 646680 & R &  4547.788606 & -0.015 & 0.027 \\
 646680 & R &  4547.789966 & -0.015 & 0.031 \\
 646680 & R &  4547.791315 &  0.004 & 0.030 \\
 646680 & R &  4547.792648 &  0.005 & 0.031 \\
 646680 & R &  4547.794053 & -0.016 & 0.033 \\
 646680 & R &  4547.795388 &  0.002 & 0.030 \\
 646680 & R &  4547.796715 &  0.037 & 0.034 \\
 646680 & R &  4547.798079 &  0.079 & 0.035 \\
 646680 & R &  4547.799406 &  0.048 & 0.031 \\
 646680 & R &  4547.800742 &  0.098 & 0.034 \\
 646680 & R &  4547.802128 &  0.061 & 0.033 \\
 646680 & R &  4547.803473 &  0.068 & 0.033 \\
 646680 & R &  4547.804812 &  0.053 & 0.032 \\
 646680 & R &  4547.806140 &  0.035 & 0.033 \\
 646680 & R &  4547.807584 &  0.103 & 0.037 \\
 646680 & R &  4547.808913 &  0.102 & 0.033 \\
 646680 & R &  4547.810248 &  0.100 & 0.035 \\
 646680 & R &  4547.811626 &  0.138 & 0.034 \\
 646680 & R &  4547.812953 &  0.207 & 0.041 \\
 646680 & R &  4547.814285 &  0.191 & 0.036 \\
 646680 & R &  4547.815654 &  0.206 & 0.037 \\
 646680 & R &  4547.817040 &  0.174 & 0.035 \\
 646680 & R &  4547.818392 &  0.348 & 0.044 \\
 646680 & R &  4547.819776 &  0.301 & 0.043 \\
 646680 & R &  4547.821152 &  0.304 & 0.043 \\
 646680 & R &  4547.822480 &  0.347 & 0.038 \\
 646680 & R &  4547.823851 &  0.453 & 0.048 \\
 646680 & R &  4547.825178 &  0.412 & 0.039 \\
 646680 & R &  4547.826513 &  0.462 & 0.043 \\
 646680 & R &  4547.827898 &  0.360 & 0.040 \\
 646680 & R &  4547.829292 &  0.416 & 0.047 \\
 646680 & R &  4547.830645 &  0.519 & 0.052 \\
 646680 & R &  4547.832042 &  0.535 & 0.053 \\
 646680 & R &  4547.833386 &  0.477 & 0.051 \\
 646680 & R &  4547.834750 &  0.385 & 0.046 \\
 646680 & R &  4547.836114 &  0.512 & 0.057 \\
 646680 & R &  4547.837459 &  0.506 & 0.050 \\
 646680 & R &  4547.838850 &  0.442 & 0.049 \\
 646680 & R &  4547.840297 &  0.442 & 0.047 \\
 646680 & R &  4547.841633 &  0.376 & 0.049 \\
 646680 & R &  4547.842995 &  0.383 & 0.047 \\
 646680 & R &  4547.844407 &  0.332 & 0.050 \\
 646680 & R &  4547.845751 &  0.405 & 0.045 \\
 646680 & R &  4547.847107 &  0.313 & 0.044 \\
 646680 & R &  4547.848456 &  0.367 & 0.046 \\
 646680 & R &  4547.849798 &  0.313 & 0.041 \\
 646680 & R &  4547.851138 &  0.256 & 0.041 \\
 646680 & R &  4547.852479 &  0.249 & 0.042 \\
 646680 & R &  4547.853819 &  0.220 & 0.039 \\
 646680 & R &  4547.855159 &  0.214 & 0.039 \\
 646680 & R &  4547.856506 &  0.160 & 0.039 \\
 646680 & R &  4547.857847 &  0.127 & 0.038 \\
 646680 & R &  4547.859188 &  0.219 & 0.039 \\
 646680 & R &  4547.860537 &  0.102 & 0.035 \\
 646680 & R &  4547.861886 &  0.074 & 0.034 \\
 646680 & R &  4547.863231 &  0.082 & 0.033 \\
 646680 & R &  4547.864568 &  0.074 & 0.037 \\
 646680 & R &  4547.865951 &  0.056 & 0.036 \\
 646680 & R &  4547.867292 &  0.017 & 0.033 \\
 646680 & R &  4547.868633 & -0.019 & 0.033 \\
 646680 & R &  4547.869973 &  0.052 & 0.035 \\
 646680 & R &  4547.871312 & -0.003 & 0.031 \\
 646680 & R &  4547.872653 &  0.052 & 0.031 \\
 646680 & R &  4547.873989 & -0.024 & 0.029 \\
 646680 & R &  4547.875331 &  0.016 & 0.033 \\
 646680 & R &  4547.876670 &  0.038 & 0.034 \\
 646680 & R &  4547.878008 & -0.037 & 0.032 \\
 646680 & R &  4547.879395 & -0.031 & 0.037 \\
 646680 & R &  4547.880744 &  0.014 & 0.036 \\
 646680 & R &  4547.882081 &  0.024 & 0.035 \\
 646680 & R &  4547.883438 & -0.006 & 0.034 \\
 646680 & R &  4547.884780 &  0.014 & 0.038 \\
 646680 & V &  4547.782750 & -0.014 & 0.047 \\
 646680 & V &  4547.784092 &  0.002 & 0.047 \\
 646680 & V &  4547.785445 &  0.039 & 0.047 \\
 646680 & V &  4547.786791 & -0.013 & 0.048 \\
 646680 & V &  4547.788129 & -0.070 & 0.047 \\
 646680 & V &  4547.789490 &  0.042 & 0.052 \\
 646680 & V &  4547.790832 &  0.033 & 0.052 \\
 646680 & V &  4547.792178 &  0.014 & 0.050 \\
 646680 & V &  4547.793581 & -0.057 & 0.047 \\
 646680 & V &  4547.794909 & -0.038 & 0.051 \\
 646680 & V &  4547.796244 & -0.006 & 0.047 \\
 646680 & V &  4547.797571 & -0.024 & 0.052 \\
 646680 & V &  4547.798935 &  0.058 & 0.055 \\
 646680 & V &  4547.800267 &  0.030 & 0.048 \\
 646680 & V &  4547.801656 &  0.021 & 0.053 \\
 646680 & V &  4547.803001 &  0.028 & 0.053 \\
 646680 & V &  4547.804331 &  0.019 & 0.049 \\
 646680 & V &  4547.805669 &  0.139 & 0.059 \\
 646680 & V &  4547.807102 &  0.118 & 0.058 \\
 646680 & V &  4547.808442 &  0.035 & 0.058 \\
 646680 & V &  4547.809774 &  0.117 & 0.057 \\
 646680 & V &  4547.811119 &  0.162 & 0.057 \\
 646680 & V &  4547.812482 &  0.205 & 0.061 \\
 646680 & V &  4547.813813 &  0.242 & 0.070 \\
 646680 & V &  4547.815140 &  0.108 & 0.053 \\
 646680 & V &  4547.816509 &  0.188 & 0.059 \\
 646680 & V &  4547.817897 &  0.294 & 0.071 \\
 646680 & V &  4547.819246 &  0.230 & 0.067 \\
 646680 & V &  4547.820631 &  0.281 & 0.068 \\
 646680 & V &  4547.822008 &  0.341 & 0.071 \\
 646680 & V &  4547.823353 &  0.369 & 0.063 \\
 646680 & V &  4547.824708 &  0.408 & 0.070 \\
 646680 & V &  4547.826041 &  0.404 & 0.070 \\
 646680 & V &  4547.827369 &  0.503 & 0.075 \\
 646680 & V &  4547.828816 &  0.567 & 0.083 \\
 646680 & V &  4547.830165 &  0.482 & 0.084 \\
 646680 & V &  4547.831522 &  0.437 & 0.076 \\
 646680 & V &  4547.832911 &  0.589 & 0.093 \\
 646680 & V &  4547.834259 &  0.542 & 0.089 \\
 646680 & V &  4547.835618 &  0.552 & 0.084 \\
 646680 & V &  4547.836976 &  0.535 & 0.088 \\
 646680 & V &  4547.838316 &  0.465 & 0.078 \\
 646680 & V &  4547.839726 &  0.457 & 0.079 \\
 646680 & V &  4547.841156 &  0.372 & 0.076 \\
 646680 & V &  4547.842514 &  0.332 & 0.072 \\
 646680 & V &  4547.843931 &  0.462 & 0.076 \\
 646680 & V &  4547.845276 &  0.459 & 0.082 \\
 646680 & V &  4547.846628 &  0.484 & 0.079 \\
 646680 & V &  4547.847980 &  0.525 & 0.077 \\
 646680 & V &  4547.849320 &  0.345 & 0.067 \\
 646680 & V &  4547.850662 &  0.227 & 0.064 \\
 646680 & V &  4547.852005 &  0.178 & 0.063 \\
 646680 & V &  4547.853341 &  0.254 & 0.074 \\
 646680 & V &  4547.854684 &  0.231 & 0.064 \\
 646680 & V &  4547.856031 &  0.088 & 0.062 \\
 646680 & V &  4547.857372 &  0.152 & 0.067 \\
 646680 & V &  4547.858712 &  0.267 & 0.073 \\
 646680 & V &  4547.860063 &  0.271 & 0.074 \\
 646680 & V &  4547.861402 &  0.255 & 0.068 \\
 646680 & V &  4547.862750 &  0.104 & 0.060 \\
 646680 & V &  4547.864093 &  0.101 & 0.056 \\
 646680 & V &  4547.865476 &  0.030 & 0.060 \\
 646680 & V &  4547.866811 &  0.015 & 0.058 \\
 646680 & V &  4547.868151 & -0.071 & 0.052 \\
 646680 & V &  4547.869498 &  0.072 & 0.061 \\
 646680 & V &  4547.870836 &  0.031 & 0.061 \\
 646680 & V &  4547.872176 & -0.016 & 0.053 \\
 646680 & V &  4547.873514 & -0.068 & 0.051 \\
 646680 & V &  4547.874858 & -0.045 & 0.047 \\
 646680 & V &  4547.876192 & -0.062 & 0.051 \\
 646680 & V &  4547.877535 & -0.041 & 0.052 \\
 646680 & V &  4547.878910 &  0.007 & 0.053 \\
 646680 & V &  4547.880261 &  0.091 & 0.061 \\
 646680 & V &  4547.881606 &  0.071 & 0.057 \\
 646680 & V &  4547.882964 &  0.088 & 0.065 \\
 646680 & V &  4547.884305 & -0.003 & 0.058 \\
 646680 & I &  4579.712512 & -0.026 & 0.035 \\
 646680 & I &  4579.713835 & -0.023 & 0.035 \\
 646680 & I &  4579.715171 & -0.031 & 0.035 \\
 646680 & I &  4579.716505 & -0.041 & 0.035 \\
 646680 & I &  4579.717940 & -0.041 & 0.035 \\
 646680 & I &  4579.719357 &  0.000 & 0.035 \\
 646680 & I &  4579.720681 & -0.024 & 0.035 \\
 646680 & I &  4579.722010 & -0.062 & 0.035 \\
 646680 & I &  4579.723338 & -0.042 & 0.035 \\
 646680 & I &  4579.724661 & -0.033 & 0.035 \\
 646680 & I &  4579.725989 & -0.004 & 0.035 \\
 646680 & I &  4579.727313 & -0.020 & 0.035 \\
 646680 & I &  4579.728647 & -0.023 & 0.035 \\
 646680 & I &  4579.729990 & -0.006 & 0.035 \\
 646680 & I &  4579.731317 & -0.001 & 0.035 \\
 646680 & I &  4579.732642 &  0.012 & 0.035 \\
 646680 & I &  4579.733966 &  0.021 & 0.035 \\
 646680 & I &  4579.735468 &  0.034 & 0.035 \\
 646680 & I &  4579.736791 &  0.072 & 0.035 \\
 646680 & I &  4579.738139 &  0.060 & 0.035 \\
 646680 & I &  4579.739464 &  0.074 & 0.035 \\
 646680 & I &  4579.740786 &  0.077 & 0.035 \\
 646680 & I &  4579.742114 &  0.091 & 0.035 \\
 646680 & I &  4579.743438 &  0.135 & 0.035 \\
 646680 & I &  4579.744809 &  0.148 & 0.035 \\
 646680 & I &  4579.746132 &  0.153 & 0.035 \\
 646680 & I &  4579.747463 &  0.150 & 0.035 \\
 646680 & I &  4579.748804 &  0.171 & 0.035 \\
 646680 & I &  4579.750132 &  0.182 & 0.035 \\
 646680 & I &  4579.751496 &  0.200 & 0.035 \\
 646680 & I &  4579.752818 &  0.248 & 0.035 \\
 646680 & I &  4579.754179 &  0.276 & 0.035 \\
 646680 & I &  4579.755515 &  0.294 & 0.035 \\
 646680 & I &  4579.757045 &  0.300 & 0.035 \\
 646680 & I &  4579.758369 &  0.348 & 0.035 \\
 646680 & I &  4579.759719 &  0.360 & 0.035 \\
 646680 & I &  4579.761082 &  0.323 & 0.035 \\
 646680 & I &  4579.762406 &  0.360 & 0.035 \\
 646680 & I &  4579.763732 &  0.443 & 0.035 \\
 646680 & I &  4579.765055 &  0.404 & 0.035 \\
 646680 & I &  4579.766395 &  0.357 & 0.035 \\
 646680 & I &  4579.767726 &  0.390 & 0.035 \\
 646680 & I &  4579.769059 &  0.366 & 0.035 \\
 646680 & I &  4579.770425 &  0.365 & 0.035 \\
 646680 & I &  4579.771748 &  0.358 & 0.035 \\
 646680 & I &  4579.773118 &  0.361 & 0.035 \\
 646680 & I &  4579.774446 &  0.343 & 0.035 \\
 646680 & I &  4579.775776 &  0.362 & 0.035 \\
 646680 & I &  4579.777133 &  0.287 & 0.035 \\
 646680 & I &  4579.778457 &  0.285 & 0.035 \\
 646680 & I &  4579.779824 &  0.269 & 0.035 \\
 646680 & I &  4579.781147 &  0.167 & 0.035 \\
 646680 & I &  4579.782509 &  0.213 & 0.035 \\
 646680 & I &  4579.783835 &  0.175 & 0.035 \\
 646680 & I &  4579.785198 &  0.159 & 0.035 \\
 646680 & I &  4579.786532 &  0.137 & 0.035 \\
 646680 & I &  4579.787854 &  0.124 & 0.035 \\
 646680 & I &  4579.789249 &  0.135 & 0.035 \\
 646680 & I &  4579.790572 &  0.096 & 0.035 \\
 646680 & I &  4579.791941 &  0.057 & 0.035 \\
 646680 & I &  4579.793267 &  0.070 & 0.035 \\
 646680 & I &  4579.794682 &  0.058 & 0.035 \\
 646680 & I &  4579.796006 &  0.047 & 0.035 \\
 646680 & I &  4579.797355 &  0.030 & 0.035 \\
 646680 & I &  4579.798691 & -0.012 & 0.035 \\
 646680 & I &  4579.800019 &  0.008 & 0.035 \\
 646680 & I &  4579.801369 &  0.014 & 0.035 \\
 646680 & I &  4579.802699 &  0.071 & 0.041 \\
 646680 & I &  4579.804077 &  0.077 & 0.035 \\
 646680 & I &  4579.805405 &  0.029 & 0.035 \\
 646680 & I &  4579.806751 &  0.003 & 0.035 \\
 646680 & I &  4579.808074 &  0.026 & 0.035 \\
 646680 & I &  4579.809424 &  0.020 & 0.035 \\
 646680 & I &  4579.810761 & -0.004 & 0.035 \\
 646680 & I &  4579.812084 & -0.004 & 0.035 \\
 646680 & I &  4579.813429 &  0.000 & 0.035 \\
 646680 & I &  4579.814862 &  0.049 & 0.035 \\
 646680 & I &  4579.816293 &  0.007 & 0.035 \\
 646680 & R &  4579.712129 &  0.017 & 0.041 \\
 646680 & R &  4579.713452 & -0.029 & 0.041 \\
 646680 & R &  4579.714788 & -0.057 & 0.041 \\
 646680 & R &  4579.716112 & -0.004 & 0.041 \\
 646680 & R &  4579.717555 &  0.012 & 0.041 \\
 646680 & R &  4579.718973 &  0.002 & 0.041 \\
 646680 & R &  4579.720297 & -0.001 & 0.041 \\
 646680 & R &  4579.721626 & -0.038 & 0.041 \\
 646680 & R &  4579.722951 & -0.003 & 0.041 \\
 646680 & R &  4579.724278 & -0.049 & 0.041 \\
 646680 & R &  4579.725606 &  0.013 & 0.041 \\
 646680 & R &  4579.726930 & -0.044 & 0.041 \\
 646680 & R &  4579.728263 & -0.006 & 0.041 \\
 646680 & R &  4579.729586 &  0.040 & 0.041 \\
 646680 & R &  4579.730932 & -0.034 & 0.041 \\
 646680 & R &  4579.732259 &  0.004 & 0.041 \\
 646680 & R &  4579.733582 &  0.016 & 0.041 \\
 646680 & R &  4579.735084 &  0.029 & 0.041 \\
 646680 & R &  4579.736407 &  0.058 & 0.041 \\
 646680 & R &  4579.737755 &  0.089 & 0.050 \\
 646680 & R &  4579.739080 &  0.073 & 0.041 \\
 646680 & R &  4579.740404 &  0.043 & 0.041 \\
 646680 & R &  4579.741729 &  0.079 & 0.041 \\
 646680 & R &  4579.744427 &  0.128 & 0.041 \\
 646680 & R &  4579.745748 &  0.176 & 0.041 \\
 646680 & R &  4579.747079 &  0.234 & 0.042 \\
 646680 & R &  4579.748403 &  0.149 & 0.041 \\
 646680 & R &  4579.749747 &  0.191 & 0.043 \\
 646680 & R &  4579.751113 &  0.242 & 0.049 \\
 646680 & R &  4579.752436 &  0.233 & 0.042 \\
 646680 & R &  4579.753796 &  0.414 & 0.053 \\
 646680 & R &  4579.755121 &  0.243 & 0.041 \\
 646680 & R &  4579.756660 &  0.380 & 0.046 \\
 646680 & R &  4579.757985 &  0.267 & 0.053 \\
 646680 & R &  4579.759336 &  0.239 & 0.049 \\
 646680 & R &  4579.760660 &  0.280 & 0.043 \\
 646680 & R &  4579.762023 &  0.348 & 0.046 \\
 646680 & R &  4579.763347 &  0.233 & 0.044 \\
 646680 & R &  4579.764672 &  0.313 & 0.050 \\
 646680 & R &  4579.766012 &  0.260 & 0.043 \\
 646680 & R &  4579.767335 &  0.286 & 0.047 \\
 646680 & R &  4579.768677 &  0.348 & 0.069 \\
 646680 & R &  4579.770041 &  0.325 & 0.051 \\
 646680 & R &  4579.771365 &  0.248 & 0.050 \\
 646680 & R &  4579.772735 &  0.330 & 0.050 \\
 646680 & R &  4579.774058 &  0.299 & 0.050 \\
 646680 & R &  4579.775392 &  0.279 & 0.045 \\
 646680 & R &  4579.776750 &  0.254 & 0.051 \\
 646680 & R &  4579.778073 &  0.255 & 0.053 \\
 646680 & R &  4579.779440 &  0.266 & 0.048 \\
 646680 & R &  4579.780764 &  0.202 & 0.051 \\
 646680 & R &  4579.782125 &  0.222 & 0.050 \\
 646680 & R &  4579.783448 &  0.221 & 0.052 \\
 646680 & R &  4579.784814 &  0.152 & 0.056 \\
 646680 & R &  4579.786149 & -0.024 & 0.043 \\
 646680 & R &  4579.787472 &  0.183 & 0.057 \\
 646680 & R &  4579.788866 &  0.139 & 0.041 \\
 646680 & R &  4579.790189 &  0.162 & 0.054 \\
 646680 & R &  4579.791558 &  0.071 & 0.045 \\
 646680 & R &  4579.792882 &  0.068 & 0.048 \\
 646680 & R &  4579.794299 & -0.072 & 0.041 \\
 646680 & R &  4579.795623 &  0.050 & 0.043 \\
 646680 & R &  4579.796972 &  0.059 & 0.043 \\
 646680 & R &  4579.798298 &  0.004 & 0.056 \\
 646680 & R &  4579.799630 &  0.013 & 0.048 \\
 646680 & R &  4579.800985 &  0.081 & 0.054 \\
 646680 & R &  4579.802315 & -0.101 & 0.041 \\
 646680 & R &  4579.803692 &  0.039 & 0.047 \\
 646680 & R &  4579.805023 & -0.030 & 0.055 \\
 646680 & R &  4579.806367 &  0.036 & 0.047 \\
 646680 & R &  4579.807691 &  0.007 & 0.043 \\
 646680 & R &  4579.810379 &  0.093 & 0.050 \\
 646680 & R &  4579.811701 & -0.006 & 0.041 \\
 646680 & R &  4579.813046 &  0.025 & 0.048 \\
 646680 & R &  4579.814374 & -0.045 & 0.044 \\
 646680 & R &  4579.815909 &  0.034 & 0.046 \\
 646680 & V &  4579.711661 & -0.020 & 0.062 \\
 646680 & V &  4579.712982 &  0.014 & 0.062 \\
 646680 & V &  4579.714317 & -0.006 & 0.062 \\
 646680 & V &  4579.715642 &  0.052 & 0.072 \\
 646680 & V &  4579.717084 &  0.018 & 0.062 \\
 646680 & V &  4579.719827 &  0.051 & 0.062 \\
 646680 & V &  4579.721156 & -0.050 & 0.062 \\
 646680 & V &  4579.722480 & -0.051 & 0.062 \\
 646680 & V &  4579.723808 & -0.010 & 0.062 \\
 646680 & V &  4579.725132 &  0.022 & 0.062 \\
 646680 & V &  4579.726461 &  0.004 & 0.062 \\
 646680 & V &  4579.727789 &  0.060 & 0.062 \\
 646680 & V &  4579.729116 &  0.080 & 0.062 \\
 646680 & V &  4579.730461 & -0.015 & 0.062 \\
 646680 & V &  4579.731788 & -0.033 & 0.062 \\
 646680 & V &  4579.733111 &  0.091 & 0.062 \\
 646680 & V &  4579.734548 & -0.003 & 0.062 \\
 646680 & V &  4579.735937 &  0.050 & 0.062 \\
 646680 & V &  4579.737260 & -0.075 & 0.062 \\
 646680 & V &  4579.738610 &  0.112 & 0.064 \\
 646680 & V &  4579.739934 &  0.139 & 0.069 \\
 646680 & V &  4579.741257 &  0.048 & 0.062 \\
 646680 & V &  4579.742585 &  0.040 & 0.062 \\
 646680 & V &  4579.743940 &  0.079 & 0.062 \\
 646680 & V &  4579.745279 &  0.130 & 0.062 \\
 646680 & V &  4579.746609 &  0.051 & 0.062 \\
 646680 & V &  4579.747933 &  0.175 & 0.087 \\
 646680 & V &  4579.749276 &  0.198 & 0.062 \\
 646680 & V &  4579.750634 &  0.241 & 0.062 \\
 646680 & V &  4579.751965 &  0.222 & 0.077 \\
 646680 & V &  4579.754650 &  0.191 & 0.080 \\
 646680 & V &  4579.756110 &  0.358 & 0.077 \\
 646680 & V &  4579.757514 &  0.293 & 0.084 \\
 646680 & V &  4579.758845 &  0.314 & 0.076 \\
 646680 & V &  4579.760189 &  0.233 & 0.076 \\
 646680 & V &  4579.761552 &  0.367 & 0.085 \\
 646680 & V &  4579.762876 &  0.381 & 0.081 \\
 646680 & V &  4579.764201 &  0.458 & 0.087 \\
 646680 & V &  4579.765539 &  0.371 & 0.089 \\
 646680 & V &  4579.766865 &  0.137 & 0.078 \\
 646680 & V &  4579.768204 &  0.372 & 0.092 \\
 646680 & V &  4579.769535 &  0.319 & 0.098 \\
 646680 & V &  4579.770896 &  0.351 & 0.088 \\
 646680 & V &  4579.772232 &  0.225 & 0.084 \\
 646680 & V &  4579.773589 &  0.317 & 0.079 \\
 646680 & V &  4579.774922 &  0.224 & 0.085 \\
 646680 & V &  4579.776246 &  0.291 & 0.083 \\
 646680 & V &  4579.777603 &  0.480 & 0.102 \\
 646680 & V &  4579.778935 &  0.296 & 0.092 \\
 646680 & V &  4579.781644 &  0.239 & 0.100 \\
 646680 & V &  4579.782978 &  0.263 & 0.091 \\
 646680 & V &  4579.784344 & -0.004 & 0.081 \\
 646680 & V &  4579.785669 &  0.019 & 0.078 \\
 646680 & V &  4579.787001 & -0.065 & 0.078 \\
 646680 & V &  4579.788358 &  0.056 & 0.085 \\
 646680 & V &  4579.789719 &  0.058 & 0.071 \\
 646680 & V &  4579.791056 &  0.146 & 0.091 \\
 646680 & V &  4579.792412 &  0.175 & 0.089 \\
 646680 & V &  4579.793742 &  0.109 & 0.083 \\
 646680 & V &  4579.795153 &  0.093 & 0.087 \\
 646680 & V &  4579.796497 &  0.020 & 0.074 \\
 646680 & V &  4579.797826 &  0.074 & 0.078 \\
 646680 & V &  4579.799160 &  0.039 & 0.080 \\
 646680 & V &  4579.800489 &  0.058 & 0.096 \\
 646680 & V &  4579.801839 & -0.033 & 0.075 \\
 646680 & V &  4579.803169 &  0.038 & 0.089 \\
 646680 & V &  4579.804553 & -0.095 & 0.077 \\
 646680 & V &  4579.805894 &  0.049 & 0.089 \\
 646680 & V &  4579.807221 & -0.102 & 0.073 \\
 646680 & V &  4579.808569 &  0.046 & 0.083 \\
 646680 & V &  4579.809896 &  0.087 & 0.092 \\
 646680 & V &  4579.811231 &  0.126 & 0.092 \\
 646680 & V &  4579.812557 & -0.087 & 0.081 \\
 646680 & V &  4579.813899 & -0.108 & 0.078 \\
 646680 & V &  4579.815332 &  0.007 & 0.080 \\
1819499 & I &  4738.681455 & -0.008 & 0.008 \\
1819499 & I &  4738.682798 & -0.013 & 0.008 \\
1819499 & I &  4738.684152 & -0.008 & 0.015 \\
1819499 & I &  4738.685498 &  0.004 & 0.008 \\
1819499 & I &  4738.686842 &  0.001 & 0.008 \\
1819499 & I &  4738.688187 &  0.002 & 0.008 \\
1819499 & I &  4738.689537 & -0.002 & 0.008 \\
1819499 & I &  4738.690883 &  0.011 & 0.008 \\
1819499 & I &  4738.692228 &  0.008 & 0.008 \\
1819499 & I &  4738.693572 & -0.006 & 0.008 \\
1819499 & I &  4738.694919 & -0.004 & 0.008 \\
1819499 & I &  4738.696263 &  0.011 & 0.008 \\
1819499 & I &  4738.697609 &  0.013 & 0.008 \\
1819499 & I &  4738.698956 &  0.008 & 0.008 \\
1819499 & I &  4738.700405 &  0.009 & 0.008 \\
1819499 & I &  4738.701810 &  0.000 & 0.008 \\
1819499 & I &  4738.703198 &  0.003 & 0.008 \\
1819499 & I &  4738.704545 &  0.003 & 0.008 \\
1819499 & I &  4738.705893 &  0.000 & 0.008 \\
1819499 & I &  4738.707236 &  0.012 & 0.008 \\
1819499 & I &  4738.708582 &  0.004 & 0.008 \\
1819499 & I &  4738.709930 &  0.006 & 0.008 \\
1819499 & I &  4738.711277 &  0.003 & 0.008 \\
1819499 & I &  4738.716403 &  0.017 & 0.008 \\
1819499 & I &  4738.717749 &  0.026 & 0.008 \\
1819499 & I &  4738.719096 &  0.036 & 0.008 \\
1819499 & I &  4738.724263 &  0.119 & 0.008 \\
1819499 & I &  4738.725610 &  0.130 & 0.008 \\
1819499 & I &  4738.727005 &  0.156 & 0.008 \\
1819499 & I &  4738.729101 &  0.192 & 0.008 \\
1819499 & I &  4738.730505 &  0.216 & 0.008 \\
1819499 & I &  4738.731851 &  0.243 & 0.008 \\
1819499 & I &  4738.733199 &  0.260 & 0.008 \\
1819499 & I &  4738.734545 &  0.295 & 0.008 \\
1819499 & I &  4738.735939 &  0.321 & 0.008 \\
1819499 & I &  4738.737282 &  0.349 & 0.008 \\
1819499 & I &  4738.738630 &  0.385 & 0.008 \\
1819499 & I &  4738.739974 &  0.419 & 0.008 \\
1819499 & I &  4738.741317 &  0.441 & 0.008 \\
1819499 & I &  4738.742666 &  0.444 & 0.008 \\
1819499 & I &  4738.744071 &  0.461 & 0.008 \\
1819499 & I &  4738.745415 &  0.480 & 0.008 \\
1819499 & I &  4738.746761 &  0.483 & 0.008 \\
1819499 & I &  4738.748106 &  0.488 & 0.008 \\
1819499 & I &  4738.749449 &  0.467 & 0.008 \\
1819499 & I &  4738.750793 &  0.463 & 0.008 \\
1819499 & I &  4738.752140 &  0.439 & 0.008 \\
1819499 & I &  4738.753485 &  0.412 & 0.008 \\
1819499 & I &  4738.754887 &  0.382 & 0.008 \\
1819499 & I &  4738.756234 &  0.357 & 0.008 \\
1819499 & I &  4738.757582 &  0.335 & 0.008 \\
1819499 & I &  4738.758927 &  0.308 & 0.008 \\
1819499 & I &  4738.760275 &  0.267 & 0.008 \\
1819499 & I &  4738.761621 &  0.244 & 0.008 \\
1819499 & I &  4738.762968 &  0.224 & 0.008 \\
1819499 & I &  4738.765269 &  0.181 & 0.008 \\
1819499 & I &  4738.766616 &  0.152 & 0.008 \\
1819499 & I &  4738.767962 &  0.132 & 0.008 \\
1819499 & I &  4738.772995 &  0.059 & 0.008 \\
1819499 & I &  4738.774340 &  0.042 & 0.008 \\
1819499 & I &  4738.775687 &  0.030 & 0.008 \\
1819499 & I &  4738.777036 &  0.013 & 0.008 \\
1819499 & I &  4738.778382 &  0.006 & 0.008 \\
1819499 & I &  4738.779732 & -0.007 & 0.008 \\
1819499 & I &  4738.781076 & -0.001 & 0.008 \\
1819499 & I &  4738.782420 & -0.002 & 0.008 \\
1819499 & I &  4738.783767 & -0.011 & 0.008 \\
1819499 & I &  4738.785113 &  0.004 & 0.008 \\
1819499 & I &  4738.786457 & -0.003 & 0.008 \\
1819499 & I &  4738.787802 & -0.006 & 0.008 \\
1819499 & I &  4738.789178 &  0.011 & 0.008 \\
1819499 & I &  4738.790587 & -0.010 & 0.008 \\
1819499 & I &  4738.796025 & -0.002 & 0.012 \\
1819499 & I &  4738.797370 & -0.019 & 0.008 \\
1819499 & I &  4738.798721 & -0.010 & 0.008 \\
1819499 & I &  4738.800066 & -0.002 & 0.008 \\
1819499 & I &  4738.801413 &  0.006 & 0.013 \\
1819499 & I &  4738.802790 &  0.015 & 0.008 \\
1819499 & R &  4738.681064 & -0.006 & 0.015 \\
1819499 & R &  4738.682408 & -0.022 & 0.015 \\
1819499 & R &  4738.683761 &  0.002 & 0.015 \\
1819499 & R &  4738.685108 & -0.013 & 0.015 \\
1819499 & R &  4738.686452 & -0.003 & 0.015 \\
1819499 & R &  4738.687797 &  0.008 & 0.015 \\
1819499 & R &  4738.689146 & -0.006 & 0.015 \\
1819499 & R &  4738.690493 &  0.022 & 0.015 \\
1819499 & R &  4738.691838 &  0.015 & 0.015 \\
1819499 & R &  4738.693182 &  0.009 & 0.015 \\
1819499 & R &  4738.694529 & -0.002 & 0.015 \\
1819499 & R &  4738.695873 &  0.011 & 0.015 \\
1819499 & R &  4738.697218 &  0.018 & 0.015 \\
1819499 & R &  4738.698566 & -0.003 & 0.015 \\
1819499 & R &  4738.699957 &  0.001 & 0.015 \\
1819499 & R &  4738.701419 &  0.014 & 0.015 \\
1819499 & R &  4738.702808 &  0.000 & 0.015 \\
1819499 & R &  4738.704154 &  0.018 & 0.015 \\
1819499 & R &  4738.705501 &  0.017 & 0.015 \\
1819499 & R &  4738.706846 &  0.024 & 0.015 \\
1819499 & R &  4738.708190 &  0.014 & 0.015 \\
1819499 & R &  4738.709538 &  0.002 & 0.015 \\
1819499 & R &  4738.710887 &  0.006 & 0.015 \\
1819499 & R &  4738.716010 &  0.016 & 0.015 \\
1819499 & R &  4738.717357 &  0.036 & 0.015 \\
1819499 & R &  4738.718705 &  0.056 & 0.015 \\
1819499 & R &  4738.723873 &  0.116 & 0.015 \\
1819499 & R &  4738.725219 &  0.143 & 0.015 \\
1819499 & R &  4738.726614 &  0.166 & 0.015 \\
1819499 & R &  4738.728710 &  0.218 & 0.015 \\
1819499 & R &  4738.730113 &  0.228 & 0.015 \\
1819499 & R &  4738.731460 &  0.267 & 0.015 \\
1819499 & R &  4738.732808 &  0.292 & 0.015 \\
1819499 & R &  4738.734154 &  0.323 & 0.015 \\
1819499 & R &  4738.735549 &  0.343 & 0.015 \\
1819499 & R &  4738.736892 &  0.387 & 0.015 \\
1819499 & R &  4738.738240 &  0.413 & 0.015 \\
1819499 & R &  4738.739584 &  0.459 & 0.015 \\
1819499 & R &  4738.740927 &  0.476 & 0.015 \\
1819499 & R &  4738.742272 &  0.500 & 0.015 \\
1819499 & R &  4738.743679 &  0.504 & 0.015 \\
1819499 & R &  4738.745025 &  0.531 & 0.015 \\
1819499 & R &  4738.746370 &  0.549 & 0.015 \\
1819499 & R &  4738.747715 &  0.525 & 0.015 \\
1819499 & R &  4738.749059 &  0.523 & 0.015 \\
1819499 & R &  4738.750403 &  0.506 & 0.015 \\
1819499 & R &  4738.751749 &  0.453 & 0.015 \\
1819499 & R &  4738.753094 &  0.464 & 0.015 \\
1819499 & R &  4738.754440 &  0.412 & 0.015 \\
1819499 & R &  4738.757191 &  0.363 & 0.015 \\
1819499 & R &  4738.758536 &  0.323 & 0.015 \\
1819499 & R &  4738.759883 &  0.311 & 0.015 \\
1819499 & R &  4738.761230 &  0.272 & 0.015 \\
1819499 & R &  4738.762578 &  0.250 & 0.015 \\
1819499 & R &  4738.764877 &  0.210 & 0.015 \\
1819499 & R &  4738.766224 &  0.188 & 0.015 \\
1819499 & R &  4738.767572 &  0.155 & 0.015 \\
1819499 & R &  4738.772572 &  0.059 & 0.015 \\
1819499 & R &  4738.773950 &  0.038 & 0.015 \\
1819499 & R &  4738.775297 &  0.038 & 0.015 \\
1819499 & R &  4738.776645 &  0.026 & 0.015 \\
1819499 & R &  4738.777992 &  0.013 & 0.015 \\
1819499 & R &  4738.779340 & -0.004 & 0.015 \\
1819499 & R &  4738.780686 & -0.007 & 0.015 \\
1819499 & R &  4738.782030 & -0.010 & 0.015 \\
1819499 & R &  4738.783377 & -0.014 & 0.015 \\
1819499 & R &  4738.784721 & -0.020 & 0.015 \\
1819499 & R &  4738.786067 & -0.007 & 0.015 \\
1819499 & R &  4738.787411 & -0.001 & 0.015 \\
1819499 & R &  4738.788755 & -0.024 & 0.015 \\
1819499 & R &  4738.790197 &  0.006 & 0.015 \\
1819499 & R &  4738.795635 &  0.009 & 0.015 \\
1819499 & R &  4738.798331 & -0.001 & 0.015 \\
1819499 & R &  4738.799676 & -0.025 & 0.015 \\
1819499 & R &  4738.801022 & -0.042 & 0.015 \\
1819499 & V &  4738.680587 &  0.003 & 0.014 \\
1819499 & V &  4738.681932 &  0.003 & 0.014 \\
1819499 & V &  4738.683277 &  0.006 & 0.014 \\
1819499 & V &  4738.684630 &  0.004 & 0.014 \\
1819499 & V &  4738.685975 &  0.007 & 0.014 \\
1819499 & V &  4738.687319 &  0.010 & 0.014 \\
1819499 & V &  4738.688665 & -0.003 & 0.014 \\
1819499 & V &  4738.690015 &  0.011 & 0.014 \\
1819499 & V &  4738.691361 &  0.012 & 0.014 \\
1819499 & V &  4738.692705 &  0.018 & 0.014 \\
1819499 & V &  4738.694051 &  0.001 & 0.014 \\
1819499 & V &  4738.695396 & -0.006 & 0.014 \\
1819499 & V &  4738.696742 &  0.007 & 0.014 \\
1819499 & V &  4738.698087 &  0.000 & 0.014 \\
1819499 & V &  4738.699433 &  0.010 & 0.014 \\
1819499 & V &  4738.700940 &  0.010 & 0.014 \\
1819499 & V &  4738.702287 &  0.004 & 0.014 \\
1819499 & V &  4738.703676 &  0.006 & 0.014 \\
1819499 & V &  4738.705023 &  0.021 & 0.014 \\
1819499 & V &  4738.706369 &  0.002 & 0.014 \\
1819499 & V &  4738.707713 &  0.005 & 0.014 \\
1819499 & V &  4738.709060 &  0.016 & 0.014 \\
1819499 & V &  4738.710408 &  0.022 & 0.014 \\
1819499 & V &  4738.715533 &  0.004 & 0.014 \\
1819499 & V &  4738.716880 &  0.026 & 0.014 \\
1819499 & V &  4738.718227 &  0.039 & 0.014 \\
1819499 & V &  4738.723393 &  0.113 & 0.014 \\
1819499 & V &  4738.724741 &  0.141 & 0.014 \\
1819499 & V &  4738.726088 &  0.160 & 0.014 \\
1819499 & V &  4738.728232 &  0.188 & 0.014 \\
1819499 & V &  4738.729578 &  0.224 & 0.014 \\
1819499 & V &  4738.730982 &  0.245 & 0.014 \\
1819499 & V &  4738.732330 &  0.303 & 0.014 \\
1819499 & V &  4738.733676 &  0.287 & 0.014 \\
1819499 & V &  4738.735022 &  0.356 & 0.014 \\
1819499 & V &  4738.736415 &  0.380 & 0.014 \\
1819499 & V &  4738.737760 &  0.412 & 0.014 \\
1819499 & V &  4738.739108 &  0.456 & 0.014 \\
1819499 & V &  4738.740451 &  0.471 & 0.014 \\
1819499 & V &  4738.741795 &  0.482 & 0.014 \\
1819499 & V &  4738.743202 &  0.527 & 0.014 \\
1819499 & V &  4738.744548 &  0.551 & 0.014 \\
1819499 & V &  4738.745893 &  0.551 & 0.014 \\
1819499 & V &  4738.748582 &  0.536 & 0.014 \\
1819499 & V &  4738.749926 &  0.524 & 0.014 \\
1819499 & V &  4738.751271 &  0.510 & 0.014 \\
1819499 & V &  4738.752617 &  0.492 & 0.014 \\
1819499 & V &  4738.753962 &  0.439 & 0.014 \\
1819499 & V &  4738.755364 &  0.397 & 0.014 \\
1819499 & V &  4738.756712 &  0.377 & 0.014 \\
1819499 & V &  4738.758059 &  0.356 & 0.014 \\
1819499 & V &  4738.759406 &  0.322 & 0.014 \\
1819499 & V &  4738.760752 &  0.281 & 0.014 \\
1819499 & V &  4738.762099 &  0.239 & 0.014 \\
1819499 & V &  4738.763445 &  0.238 & 0.014 \\
1819499 & V &  4738.765747 &  0.177 & 0.014 \\
1819499 & V &  4738.767093 &  0.136 & 0.014 \\
1819499 & V &  4738.772050 &  0.062 & 0.014 \\
1819499 & V &  4738.773473 &  0.039 & 0.014 \\
1819499 & V &  4738.774819 &  0.007 & 0.014 \\
1819499 & V &  4738.776167 &  0.011 & 0.014 \\
1819499 & V &  4738.777514 & -0.006 & 0.014 \\
1819499 & V &  4738.778861 & -0.014 & 0.014 \\
1819499 & V &  4738.780210 & -0.012 & 0.014 \\
1819499 & V &  4738.781553 & -0.016 & 0.014 \\
1819499 & V &  4738.782898 & -0.018 & 0.014 \\
1819499 & V &  4738.784244 &  0.001 & 0.014 \\
1819499 & V &  4738.785590 & -0.017 & 0.014 \\
1819499 & V &  4738.786934 & -0.042 & 0.014 \\
1819499 & V &  4738.788278 & -0.007 & 0.014 \\
1819499 & V &  4738.789720 & -0.018 & 0.014 \\
1819499 & V &  4738.791065 &  0.029 & 0.018 \\
1819499 & V &  4738.799199 & -0.009 & 0.014 \\
1819499 & V &  4738.800545 & -0.010 & 0.014 \\
1819499 & I &  4739.625776 &  0.000 & 0.006 \\
1819499 & I &  4739.627123 & -0.010 & 0.006 \\
1819499 & I &  4739.628468 &  0.002 & 0.006 \\
1819499 & I &  4739.629814 &  0.000 & 0.006 \\
1819499 & I &  4739.631160 & -0.004 & 0.006 \\
1819499 & I &  4739.632507 & -0.004 & 0.006 \\
1819499 & I &  4739.633927 &  0.002 & 0.006 \\
1819499 & I &  4739.635331 &  0.001 & 0.006 \\
1819499 & I &  4739.638024 & -0.003 & 0.006 \\
1819499 & I &  4739.639497 &  0.000 & 0.006 \\
1819499 & I &  4739.640845 & -0.011 & 0.006 \\
1819499 & I &  4739.642190 &  0.000 & 0.006 \\
1819499 & I &  4739.643539 & -0.003 & 0.006 \\
1819499 & I &  4739.644886 &  0.003 & 0.006 \\
1819499 & I &  4739.646232 &  0.003 & 0.006 \\
1819499 & I &  4739.647578 &  0.010 & 0.006 \\
1819499 & I &  4739.648924 & -0.007 & 0.006 \\
1819499 & I &  4739.650272 &  0.011 & 0.006 \\
1819499 & I &  4739.651617 &  0.000 & 0.006 \\
1819499 & I &  4739.652963 &  0.009 & 0.006 \\
1819499 & I &  4739.654312 &  0.005 & 0.006 \\
1819499 & I &  4739.655658 &  0.004 & 0.006 \\
1819499 & I &  4739.657003 &  0.005 & 0.006 \\
1819499 & I &  4739.658354 &  0.004 & 0.006 \\
1819499 & I &  4739.659700 &  0.010 & 0.006 \\
1819499 & I &  4739.661047 & -0.001 & 0.006 \\
1819499 & I &  4739.662398 &  0.019 & 0.006 \\
1819499 & I &  4739.663745 &  0.033 & 0.006 \\
1819499 & I &  4739.665093 &  0.041 & 0.006 \\
1819499 & I &  4739.666440 &  0.058 & 0.006 \\
1819499 & I &  4739.667788 &  0.063 & 0.006 \\
1819499 & I &  4739.669426 &  0.091 & 0.006 \\
1819499 & I &  4739.670776 &  0.113 & 0.006 \\
1819499 & I &  4739.672122 &  0.137 & 0.006 \\
1819499 & I &  4739.673472 &  0.159 & 0.006 \\
1819499 & I &  4739.674821 &  0.179 & 0.006 \\
1819499 & I &  4739.676202 &  0.203 & 0.006 \\
1819499 & I &  4739.677549 &  0.220 & 0.006 \\
1819499 & I &  4739.678897 &  0.238 & 0.006 \\
1819499 & I &  4739.680244 &  0.276 & 0.006 \\
1819499 & I &  4739.681590 &  0.288 & 0.006 \\
1819499 & I &  4739.682937 &  0.315 & 0.006 \\
1819499 & I &  4739.684353 &  0.345 & 0.006 \\
1819499 & I &  4739.685758 &  0.360 & 0.006 \\
1819499 & I &  4739.687106 &  0.385 & 0.006 \\
1819499 & I &  4739.688454 &  0.399 & 0.006 \\
1819499 & I &  4739.689801 &  0.410 & 0.006 \\
1819499 & I &  4739.691214 &  0.423 & 0.006 \\
1819499 & I &  4739.692563 &  0.430 & 0.006 \\
1819499 & I &  4739.693910 &  0.420 & 0.006 \\
1819499 & I &  4739.695259 &  0.405 & 0.006 \\
1819499 & I &  4739.696610 &  0.395 & 0.006 \\
1819499 & I &  4739.698014 &  0.373 & 0.006 \\
1819499 & I &  4739.700154 &  0.341 & 0.006 \\
1819499 & I &  4739.701504 &  0.326 & 0.006 \\
1819499 & I &  4739.706670 &  0.231 & 0.006 \\
1819499 & I &  4739.708017 &  0.216 & 0.006 \\
1819499 & I &  4739.710341 &  0.159 & 0.006 \\
1819499 & I &  4739.711693 &  0.147 & 0.006 \\
1819499 & I &  4739.713097 &  0.117 & 0.006 \\
1819499 & I &  4739.714446 &  0.102 & 0.006 \\
1819499 & I &  4739.715794 &  0.080 & 0.006 \\
1819499 & I &  4739.717145 &  0.058 & 0.006 \\
1819499 & I &  4739.718492 &  0.048 & 0.006 \\
1819499 & I &  4739.719906 &  0.032 & 0.006 \\
1819499 & I &  4739.721253 &  0.018 & 0.006 \\
1819499 & I &  4739.722602 &  0.019 & 0.006 \\
1819499 & I &  4739.723949 &  0.007 & 0.006 \\
1819499 & I &  4739.725329 &  0.006 & 0.006 \\
1819499 & I &  4739.726678 &  0.001 & 0.006 \\
1819499 & I &  4739.728024 &  0.012 & 0.006 \\
1819499 & I &  4739.729442 & -0.003 & 0.006 \\
1819499 & I &  4739.730793 & -0.003 & 0.006 \\
1819499 & I &  4739.732142 &  0.001 & 0.006 \\
1819499 & I &  4739.733490 &  0.003 & 0.006 \\
1819499 & I &  4739.734839 & -0.005 & 0.006 \\
1819499 & I &  4739.736189 & -0.004 & 0.006 \\
1819499 & I &  4739.737536 & -0.002 & 0.006 \\
1819499 & I &  4739.738941 & -0.007 & 0.006 \\
1819499 & I &  4739.740291 &  0.001 & 0.006 \\
1819499 & I &  4739.741637 & -0.008 & 0.006 \\
1819499 & I &  4739.743699 & -0.003 & 0.006 \\
1819499 & I &  4739.745047 & -0.007 & 0.006 \\
1819499 & I &  4739.746394 &  0.000 & 0.006 \\
1819499 & I &  4739.747742 &  0.000 & 0.006 \\
1819499 & I &  4739.750495 & -0.001 & 0.006 \\
1819499 & I &  4739.751840 &  0.005 & 0.006 \\
1819499 & I &  4739.753188 &  0.011 & 0.006 \\
1819499 & I &  4739.754539 &  0.000 & 0.006 \\
1819499 & R &  4739.625386 & -0.001 & 0.008 \\
1819499 & R &  4739.626733 &  0.000 & 0.008 \\
1819499 & R &  4739.628077 & -0.003 & 0.008 \\
1819499 & R &  4739.629423 & -0.001 & 0.008 \\
1819499 & R &  4739.630770 & -0.015 & 0.008 \\
1819499 & R &  4739.632116 & -0.007 & 0.008 \\
1819499 & R &  4739.633536 & -0.005 & 0.008 \\
1819499 & R &  4739.634941 & -0.002 & 0.008 \\
1819499 & R &  4739.636287 & -0.002 & 0.008 \\
1819499 & R &  4739.637634 &  0.002 & 0.008 \\
1819499 & R &  4739.639106 & -0.002 & 0.008 \\
1819499 & R &  4739.640454 & -0.008 & 0.008 \\
1819499 & R &  4739.641800 &  0.000 & 0.008 \\
1819499 & R &  4739.643148 & -0.005 & 0.008 \\
1819499 & R &  4739.644495 & -0.008 & 0.008 \\
1819499 & R &  4739.645841 &  0.013 & 0.008 \\
1819499 & R &  4739.647187 & -0.001 & 0.008 \\
1819499 & R &  4739.648533 &  0.000 & 0.008 \\
1819499 & R &  4739.649880 &  0.011 & 0.008 \\
1819499 & R &  4739.651226 &  0.008 & 0.008 \\
1819499 & R &  4739.652573 & -0.007 & 0.008 \\
1819499 & R &  4739.653921 &  0.015 & 0.008 \\
1819499 & R &  4739.655268 &  0.004 & 0.008 \\
1819499 & R &  4739.656613 &  0.013 & 0.008 \\
1819499 & R &  4739.657963 &  0.000 & 0.008 \\
1819499 & R &  4739.659310 &  0.007 & 0.008 \\
1819499 & R &  4739.660656 &  0.005 & 0.008 \\
1819499 & R &  4739.662007 &  0.016 & 0.008 \\
1819499 & R &  4739.663354 &  0.030 & 0.008 \\
1819499 & R &  4739.664700 &  0.033 & 0.008 \\
1819499 & R &  4739.666049 &  0.038 & 0.008 \\
1819499 & R &  4739.667396 &  0.070 & 0.008 \\
1819499 & R &  4739.669033 &  0.088 & 0.008 \\
1819499 & R &  4739.670382 &  0.113 & 0.008 \\
1819499 & R &  4739.671732 &  0.123 & 0.008 \\
1819499 & R &  4739.673081 &  0.146 & 0.008 \\
1819499 & R &  4739.674429 &  0.166 & 0.008 \\
1819499 & R &  4739.675776 &  0.191 & 0.008 \\
1819499 & R &  4739.677157 &  0.215 & 0.008 \\
1819499 & R &  4739.678506 &  0.236 & 0.008 \\
1819499 & R &  4739.679854 &  0.264 & 0.008 \\
1819499 & R &  4739.681200 &  0.267 & 0.008 \\
1819499 & R &  4739.682547 &  0.312 & 0.008 \\
1819499 & R &  4739.683962 &  0.334 & 0.008 \\
1819499 & R &  4739.685308 &  0.349 & 0.008 \\
1819499 & R &  4739.686714 &  0.363 & 0.008 \\
1819499 & R &  4739.688063 &  0.401 & 0.008 \\
1819499 & R &  4739.689410 &  0.398 & 0.008 \\
1819499 & R &  4739.690822 &  0.424 & 0.008 \\
1819499 & R &  4739.692170 &  0.395 & 0.008 \\
1819499 & R &  4739.693519 &  0.411 & 0.008 \\
1819499 & R &  4739.694868 &  0.392 & 0.008 \\
1819499 & R &  4739.696219 &  0.397 & 0.008 \\
1819499 & R &  4739.697565 &  0.374 & 0.008 \\
1819499 & R &  4739.698970 &  0.358 & 0.008 \\
1819499 & R &  4739.701111 &  0.316 & 0.008 \\
1819499 & R &  4739.706280 &  0.234 & 0.008 \\
1819499 & R &  4739.707625 &  0.200 & 0.008 \\
1819499 & R &  4739.709950 &  0.155 & 0.008 \\
1819499 & R &  4739.711296 &  0.151 & 0.008 \\
1819499 & R &  4739.712648 &  0.108 & 0.008 \\
1819499 & R &  4739.714055 &  0.115 & 0.008 \\
1819499 & R &  4739.715403 &  0.086 & 0.008 \\
1819499 & R &  4739.716751 &  0.060 & 0.008 \\
1819499 & R &  4739.718102 &  0.059 & 0.008 \\
1819499 & R &  4739.719515 &  0.044 & 0.008 \\
1819499 & R &  4739.720861 &  0.047 & 0.008 \\
1819499 & R &  4739.722210 &  0.020 & 0.008 \\
1819499 & R &  4739.723559 &  0.017 & 0.008 \\
1819499 & R &  4739.724905 &  0.015 & 0.008 \\
1819499 & R &  4739.726286 &  0.015 & 0.008 \\
1819499 & R &  4739.727633 &  0.008 & 0.008 \\
1819499 & R &  4739.729050 &  0.002 & 0.008 \\
1819499 & R &  4739.730400 &  0.007 & 0.008 \\
1819499 & R &  4739.731750 &  0.009 & 0.008 \\
1819499 & R &  4739.733099 &  0.003 & 0.008 \\
1819499 & R &  4739.734447 &  0.008 & 0.008 \\
1819499 & R &  4739.735798 & -0.011 & 0.008 \\
1819499 & R &  4739.737145 & -0.007 & 0.008 \\
1819499 & R &  4739.738550 & -0.003 & 0.008 \\
1819499 & R &  4739.739900 &  0.008 & 0.008 \\
1819499 & R &  4739.741247 & -0.014 & 0.008 \\
1819499 & R &  4739.742594 & -0.001 & 0.008 \\
1819499 & R &  4739.744656 & -0.006 & 0.008 \\
1819499 & R &  4739.746003 & -0.005 & 0.008 \\
1819499 & R &  4739.747351 & -0.006 & 0.008 \\
1819499 & R &  4739.749385 & -0.001 & 0.008 \\
1819499 & R &  4739.751450 &  0.011 & 0.008 \\
1819499 & R &  4739.752796 &  0.004 & 0.008 \\
1819499 & R &  4739.754147 &  0.009 & 0.008 \\
1819499 & V &  4739.624908 & -0.001 & 0.010 \\
1819499 & V &  4739.626254 &  0.008 & 0.010 \\
1819499 & V &  4739.627599 &  0.000 & 0.010 \\
1819499 & V &  4739.628946 & -0.009 & 0.010 \\
1819499 & V &  4739.630292 &  0.008 & 0.010 \\
1819499 & V &  4739.631638 & -0.015 & 0.010 \\
1819499 & V &  4739.633057 &  0.010 & 0.010 \\
1819499 & V &  4739.634404 & -0.004 & 0.010 \\
1819499 & V &  4739.635809 &  0.000 & 0.010 \\
1819499 & V &  4739.637156 &  0.005 & 0.010 \\
1819499 & V &  4739.638629 &  0.009 & 0.010 \\
1819499 & V &  4739.639975 & -0.002 & 0.010 \\
1819499 & V &  4739.641322 & -0.021 & 0.010 \\
1819499 & V &  4739.642670 & -0.014 & 0.010 \\
1819499 & V &  4739.644019 &  0.007 & 0.010 \\
1819499 & V &  4739.645363 &  0.027 & 0.010 \\
1819499 & V &  4739.646709 &  0.002 & 0.010 \\
1819499 & V &  4739.648055 &  0.009 & 0.010 \\
1819499 & V &  4739.649401 & -0.001 & 0.010 \\
1819499 & V &  4739.650748 & -0.004 & 0.010 \\
1819499 & V &  4739.652095 & -0.010 & 0.010 \\
1819499 & V &  4739.653442 &  0.009 & 0.010 \\
1819499 & V &  4739.654790 &  0.009 & 0.010 \\
1819499 & V &  4739.656136 &  0.002 & 0.010 \\
1819499 & V &  4739.657483 &  0.021 & 0.010 \\
1819499 & V &  4739.658832 & -0.005 & 0.010 \\
1819499 & V &  4739.660178 &  0.000 & 0.010 \\
1819499 & V &  4739.661525 &  0.032 & 0.010 \\
1819499 & V &  4739.662877 &  0.031 & 0.010 \\
1819499 & V &  4739.664223 &  0.029 & 0.010 \\
1819499 & V &  4739.665571 &  0.050 & 0.010 \\
1819499 & V &  4739.666918 &  0.068 & 0.010 \\
1819499 & V &  4739.668265 &  0.082 & 0.010 \\
1819499 & V &  4739.669904 &  0.088 & 0.010 \\
1819499 & V &  4739.671254 &  0.116 & 0.010 \\
1819499 & V &  4739.672599 &  0.146 & 0.010 \\
1819499 & V &  4739.673950 &  0.162 & 0.010 \\
1819499 & V &  4739.675299 &  0.176 & 0.010 \\
1819499 & V &  4739.676680 &  0.219 & 0.010 \\
1819499 & V &  4739.678026 &  0.238 & 0.010 \\
1819499 & V &  4739.679375 &  0.261 & 0.010 \\
1819499 & V &  4739.680722 &  0.286 & 0.010 \\
1819499 & V &  4739.682068 &  0.305 & 0.010 \\
1819499 & V &  4739.683484 &  0.326 & 0.011 \\
1819499 & V &  4739.684830 &  0.334 & 0.011 \\
1819499 & V &  4739.686236 &  0.376 & 0.011 \\
1819499 & V &  4739.687584 &  0.395 & 0.011 \\
1819499 & V &  4739.688932 &  0.421 & 0.012 \\
1819499 & V &  4739.690345 &  0.400 & 0.011 \\
1819499 & V &  4739.691692 &  0.411 & 0.011 \\
1819499 & V &  4739.693041 &  0.405 & 0.011 \\
1819499 & V &  4739.694388 &  0.435 & 0.011 \\
1819499 & V &  4739.695737 &  0.412 & 0.011 \\
1819499 & V &  4739.697087 &  0.366 & 0.011 \\
1819499 & V &  4739.698492 &  0.385 & 0.011 \\
1819499 & V &  4739.700632 &  0.323 & 0.011 \\
1819499 & V &  4739.705801 &  0.250 & 0.010 \\
1819499 & V &  4739.707148 &  0.237 & 0.010 \\
1819499 & V &  4739.709472 &  0.172 & 0.010 \\
1819499 & V &  4739.710818 &  0.147 & 0.010 \\
1819499 & V &  4739.712171 &  0.117 & 0.010 \\
1819499 & V &  4739.713576 &  0.113 & 0.010 \\
1819499 & V &  4739.714924 &  0.106 & 0.010 \\
1819499 & V &  4739.716272 &  0.090 & 0.010 \\
1819499 & V &  4739.717624 &  0.051 & 0.010 \\
1819499 & V &  4739.719036 &  0.049 & 0.010 \\
1819499 & V &  4739.720383 &  0.040 & 0.010 \\
1819499 & V &  4739.721731 &  0.033 & 0.010 \\
1819499 & V &  4739.723080 &  0.020 & 0.010 \\
1819499 & V &  4739.724428 &  0.000 & 0.010 \\
1819499 & V &  4739.725807 &  0.018 & 0.010 \\
1819499 & V &  4739.727155 & -0.012 & 0.010 \\
1819499 & V &  4739.728572 &  0.010 & 0.010 \\
1819499 & V &  4739.729920 & -0.008 & 0.010 \\
1819499 & V &  4739.731271 &  0.015 & 0.010 \\
1819499 & V &  4739.732620 &  0.004 & 0.010 \\
1819499 & V &  4739.733969 & -0.004 & 0.010 \\
1819499 & V &  4739.735317 & -0.006 & 0.010 \\
1819499 & V &  4739.736667 & -0.004 & 0.010 \\
1819499 & V &  4739.738015 & -0.006 & 0.010 \\
1819499 & V &  4739.739418 &  0.011 & 0.010 \\
1819499 & V &  4739.740768 & -0.010 & 0.010 \\
1819499 & V &  4739.742116 & -0.002 & 0.010 \\
1819499 & V &  4739.744177 & -0.011 & 0.010 \\
1819499 & V &  4739.745526 &  0.011 & 0.010 \\
1819499 & V &  4739.746873 & -0.002 & 0.010 \\
1819499 & V &  4739.748907 & -0.008 & 0.010 \\
1819499 & V &  4739.750972 &  0.013 & 0.010 \\
1819499 & V &  4739.752319 & -0.005 & 0.010 \\
1819499 & V &  4739.753667 &  0.000 & 0.010 \\
2056316 & I &  4730.725777 & -0.006 & 0.006 \\
2056316 & I &  4730.727118 & -0.011 & 0.006 \\
2056316 & I &  4730.728454 &  0.001 & 0.006 \\
2056316 & I &  4730.729789 & -0.004 & 0.006 \\
2056316 & I &  4730.731142 &  0.000 & 0.006 \\
2056316 & I &  4730.732478 & -0.005 & 0.006 \\
2056316 & I &  4730.733814 & -0.004 & 0.006 \\
2056316 & I &  4730.735150 & -0.009 & 0.006 \\
2056316 & I &  4730.736490 & -0.002 & 0.006 \\
2056316 & I &  4730.737828 & -0.004 & 0.009 \\
2056316 & I &  4730.739164 & -0.003 & 0.006 \\
2056316 & I &  4730.740499 &  0.001 & 0.006 \\
2056316 & I &  4730.741834 &  0.003 & 0.006 \\
2056316 & I &  4730.743169 &  0.000 & 0.006 \\
2056316 & I &  4730.744505 &  0.005 & 0.008 \\
2056316 & I &  4730.745839 & -0.003 & 0.006 \\
2056316 & I &  4730.747897 & -0.001 & 0.007 \\
2056316 & I &  4730.749234 &  0.000 & 0.009 \\
2056316 & I &  4730.750569 & -0.003 & 0.006 \\
2056316 & I &  4730.751906 & -0.004 & 0.006 \\
2056316 & I &  4730.753241 & -0.005 & 0.006 \\
2056316 & I &  4730.754580 &  0.005 & 0.006 \\
2056316 & I &  4730.755923 &  0.010 & 0.006 \\
2056316 & I &  4730.757260 &  0.012 & 0.006 \\
2056316 & I &  4730.758593 &  0.021 & 0.006 \\
2056316 & I &  4730.759929 &  0.026 & 0.006 \\
2056316 & I &  4730.761265 &  0.042 & 0.006 \\
2056316 & I &  4730.762600 &  0.050 & 0.006 \\
2056316 & I &  4730.763938 &  0.068 & 0.006 \\
2056316 & I &  4730.765279 &  0.079 & 0.006 \\
2056316 & I &  4730.766615 &  0.086 & 0.007 \\
2056316 & I &  4730.767951 &  0.106 & 0.006 \\
2056316 & I &  4730.769287 &  0.112 & 0.006 \\
2056316 & I &  4730.770623 &  0.129 & 0.006 \\
2056316 & I &  4730.771959 &  0.148 & 0.006 \\
2056316 & I &  4730.773295 &  0.156 & 0.007 \\
2056316 & I &  4730.774632 &  0.181 & 0.006 \\
2056316 & I &  4730.775968 &  0.195 & 0.008 \\
2056316 & I &  4730.777361 &  0.211 & 0.007 \\
2056316 & I &  4730.778696 &  0.223 & 0.009 \\
2056316 & I &  4730.780034 &  0.229 & 0.006 \\
2056316 & I &  4730.781370 &  0.241 & 0.006 \\
2056316 & I &  4730.782706 &  0.249 & 0.006 \\
2056316 & I &  4730.784042 &  0.252 & 0.007 \\
2056316 & I &  4730.785377 &  0.259 & 0.006 \\
2056316 & I &  4730.786769 &  0.252 & 0.006 \\
2056316 & I &  4730.788106 &  0.265 & 0.006 \\
2056316 & I &  4730.789441 &  0.258 & 0.006 \\
2056316 & I &  4730.790778 &  0.262 & 0.007 \\
2056316 & I &  4730.792117 &  0.251 & 0.006 \\
2056316 & I &  4730.793455 &  0.248 & 0.006 \\
2056316 & I &  4730.794791 &  0.236 & 0.007 \\
2056316 & I &  4730.796127 &  0.213 & 0.020 \\
2056316 & I &  4730.797463 &  0.218 & 0.006 \\
2056316 & I &  4730.798800 &  0.204 & 0.012 \\
2056316 & I &  4730.800143 &  0.181 & 0.007 \\
2056316 & I &  4730.801482 &  0.184 & 0.006 \\
2056316 & I &  4730.802876 &  0.155 & 0.006 \\
2056316 & I &  4730.804213 &  0.148 & 0.006 \\
2056316 & I &  4730.805550 &  0.131 & 0.006 \\
2056316 & I &  4730.806887 &  0.120 & 0.006 \\
2056316 & I &  4730.809136 &  0.093 & 0.006 \\
2056316 & I &  4730.810474 &  0.084 & 0.006 \\
2056316 & I &  4730.811811 &  0.070 & 0.006 \\
2056316 & I &  4730.813148 &  0.052 & 0.006 \\
2056316 & I &  4730.814486 &  0.036 & 0.006 \\
2056316 & I &  4730.815824 &  0.022 & 0.006 \\
2056316 & I &  4730.817160 &  0.019 & 0.006 \\
2056316 & I &  4730.818497 &  0.013 & 0.006 \\
2056316 & I &  4730.819833 &  0.010 & 0.006 \\
2056316 & I &  4730.821169 &  0.007 & 0.006 \\
2056316 & I &  4730.822507 & -0.003 & 0.006 \\
2056316 & I &  4730.823845 & -0.002 & 0.006 \\
2056316 & I &  4730.825183 & -0.002 & 0.008 \\
2056316 & I &  4730.826520 &  0.001 & 0.006 \\
2056316 & I &  4730.827856 & -0.012 & 0.006 \\
2056316 & I &  4730.829193 &  0.002 & 0.006 \\
2056316 & I &  4730.830530 & -0.005 & 0.008 \\
2056316 & I &  4730.831868 &  0.007 & 0.006 \\
2056316 & I &  4730.833205 & -0.002 & 0.006 \\
2056316 & I &  4730.834542 & -0.003 & 0.007 \\
2056316 & I &  4730.835879 &  0.001 & 0.008 \\
2056316 & I &  4730.837217 & -0.003 & 0.006 \\
2056316 & I &  4730.838554 & -0.001 & 0.006 \\
2056316 & I &  4730.839893 &  0.005 & 0.006 \\
2056316 & I &  4730.841229 &  0.001 & 0.006 \\
2056316 & I &  4730.842565 & -0.004 & 0.006 \\
2056316 & I &  4730.843902 &  0.011 & 0.007 \\
2056316 & I &  4730.845238 &  0.002 & 0.006 \\
2056316 & I &  4730.846575 &  0.007 & 0.007 \\
2056316 & I &  4730.847912 &  0.009 & 0.006 \\
2056316 & I &  4730.849250 &  0.006 & 0.006 \\
2056316 & I &  4730.850586 &  0.018 & 0.006 \\
2056316 & I &  4730.851923 &  0.006 & 0.006 \\
2056316 & R &  4730.725390 &  0.005 & 0.009 \\
2056316 & R &  4730.726731 &  0.002 & 0.007 \\
2056316 & R &  4730.728066 &  0.006 & 0.007 \\
2056316 & R &  4730.729402 &  0.017 & 0.008 \\
2056316 & R &  4730.730738 & -0.005 & 0.007 \\
2056316 & R &  4730.732091 & -0.011 & 0.009 \\
2056316 & R &  4730.733427 &  0.005 & 0.007 \\
2056316 & R &  4730.734763 & -0.003 & 0.007 \\
2056316 & R &  4730.736103 &  0.000 & 0.009 \\
2056316 & R &  4730.737439 & -0.003 & 0.009 \\
2056316 & R &  4730.738777 & -0.010 & 0.007 \\
2056316 & R &  4730.740111 &  0.001 & 0.008 \\
2056316 & R &  4730.741448 & -0.005 & 0.008 \\
2056316 & R &  4730.742782 &  0.004 & 0.009 \\
2056316 & R &  4730.744117 & -0.008 & 0.007 \\
2056316 & R &  4730.745453 & -0.002 & 0.007 \\
2056316 & R &  4730.747510 &  0.002 & 0.007 \\
2056316 & R &  4730.748846 &  0.002 & 0.007 \\
2056316 & R &  4730.750182 &  0.004 & 0.008 \\
2056316 & R &  4730.751518 &  0.011 & 0.007 \\
2056316 & R &  4730.752853 &  0.001 & 0.007 \\
2056316 & R &  4730.754193 &  0.003 & 0.007 \\
2056316 & R &  4730.755536 &  0.011 & 0.007 \\
2056316 & R &  4730.756873 &  0.002 & 0.007 \\
2056316 & R &  4730.758206 &  0.015 & 0.007 \\
2056316 & R &  4730.759542 &  0.027 & 0.008 \\
2056316 & R &  4730.760878 &  0.046 & 0.007 \\
2056316 & R &  4730.762213 &  0.059 & 0.009 \\
2056316 & R &  4730.763549 &  0.066 & 0.008 \\
2056316 & R &  4730.764890 &  0.072 & 0.008 \\
2056316 & R &  4730.766228 &  0.092 & 0.007 \\
2056316 & R &  4730.767564 &  0.109 & 0.008 \\
2056316 & R &  4730.768898 &  0.114 & 0.007 \\
2056316 & R &  4730.770236 &  0.132 & 0.007 \\
2056316 & R &  4730.771572 &  0.158 & 0.009 \\
2056316 & R &  4730.772908 &  0.160 & 0.009 \\
2056316 & R &  4730.774244 &  0.186 & 0.008 \\
2056316 & R &  4730.775581 &  0.201 & 0.009 \\
2056316 & R &  4730.776973 &  0.222 & 0.009 \\
2056316 & R &  4730.778309 &  0.229 & 0.009 \\
2056316 & R &  4730.779645 &  0.255 & 0.008 \\
2056316 & R &  4730.780982 &  0.261 & 0.009 \\
2056316 & R &  4730.782319 &  0.274 & 0.008 \\
2056316 & R &  4730.783654 &  0.284 & 0.010 \\
2056316 & R &  4730.784989 &  0.269 & 0.008 \\
2056316 & R &  4730.786382 &  0.281 & 0.009 \\
2056316 & R &  4730.787720 &  0.285 & 0.009 \\
2056316 & R &  4730.789054 &  0.287 & 0.009 \\
2056316 & R &  4730.790390 &  0.281 & 0.009 \\
2056316 & R &  4730.791728 &  0.278 & 0.009 \\
2056316 & R &  4730.793067 &  0.256 & 0.009 \\
2056316 & R &  4730.794404 &  0.256 & 0.007 \\
2056316 & R &  4730.795739 &  0.242 & 0.008 \\
2056316 & R &  4730.797076 &  0.234 & 0.009 \\
2056316 & R &  4730.798413 &  0.218 & 0.008 \\
2056316 & R &  4730.799749 &  0.221 & 0.009 \\
2056316 & R &  4730.801093 &  0.179 & 0.009 \\
2056316 & R &  4730.802488 &  0.180 & 0.008 \\
2056316 & R &  4730.803825 &  0.168 & 0.009 \\
2056316 & R &  4730.805163 &  0.155 & 0.008 \\
2056316 & R &  4730.806500 &  0.122 & 0.009 \\
2056316 & R &  4730.807836 &  0.123 & 0.008 \\
2056316 & R &  4730.810086 &  0.086 & 0.007 \\
2056316 & R &  4730.811423 &  0.083 & 0.009 \\
2056316 & R &  4730.812761 &  0.071 & 0.008 \\
2056316 & R &  4730.814097 &  0.046 & 0.008 \\
2056316 & R &  4730.815435 &  0.035 & 0.010 \\
2056316 & R &  4730.816773 &  0.014 & 0.008 \\
2056316 & R &  4730.818110 &  0.015 & 0.008 \\
2056316 & R &  4730.819445 &  0.018 & 0.008 \\
2056316 & R &  4730.820781 &  0.010 & 0.008 \\
2056316 & R &  4730.822119 & -0.004 & 0.009 \\
2056316 & R &  4730.823456 & -0.004 & 0.007 \\
2056316 & R &  4730.824795 &  0.000 & 0.008 \\
2056316 & R &  4730.826132 & -0.005 & 0.007 \\
2056316 & R &  4730.827469 & -0.008 & 0.009 \\
2056316 & R &  4730.828806 & -0.002 & 0.009 \\
2056316 & R &  4730.830142 &  0.001 & 0.008 \\
2056316 & R &  4730.831480 & -0.008 & 0.009 \\
2056316 & R &  4730.832817 &  0.007 & 0.008 \\
2056316 & R &  4730.834154 & -0.006 & 0.009 \\
2056316 & R &  4730.835491 & -0.001 & 0.008 \\
2056316 & R &  4730.836828 &  0.008 & 0.008 \\
2056316 & R &  4730.838167 & -0.016 & 0.008 \\
2056316 & R &  4730.839504 &  0.011 & 0.009 \\
2056316 & R &  4730.840841 &  0.004 & 0.008 \\
2056316 & R &  4730.842179 &  0.003 & 0.008 \\
2056316 & R &  4730.843514 & -0.004 & 0.009 \\
2056316 & R &  4730.844851 &  0.011 & 0.009 \\
2056316 & R &  4730.846188 &  0.004 & 0.008 \\
2056316 & R &  4730.847524 &  0.001 & 0.008 \\
2056316 & R &  4730.848861 & -0.008 & 0.008 \\
2056316 & R &  4730.850199 &  0.005 & 0.007 \\
2056316 & R &  4730.851535 &  0.016 & 0.007 \\
2056316 & V &  4730.724916 & -0.007 & 0.013 \\
2056316 & V &  4730.726257 &  0.002 & 0.013 \\
2056316 & V &  4730.727592 & -0.012 & 0.013 \\
2056316 & V &  4730.728928 &  0.012 & 0.013 \\
2056316 & V &  4730.730264 & -0.004 & 0.016 \\
2056316 & V &  4730.731617 &  0.016 & 0.013 \\
2056316 & V &  4730.732953 & -0.012 & 0.013 \\
2056316 & V &  4730.734288 & -0.002 & 0.013 \\
2056316 & V &  4730.735629 & -0.003 & 0.013 \\
2056316 & V &  4730.736964 & -0.036 & 0.013 \\
2056316 & V &  4730.738302 &  0.000 & 0.013 \\
2056316 & V &  4730.739637 &  0.009 & 0.013 \\
2056316 & V &  4730.740973 & -0.008 & 0.013 \\
2056316 & V &  4730.742308 &  0.004 & 0.013 \\
2056316 & V &  4730.743643 & -0.004 & 0.013 \\
2056316 & V &  4730.744979 &  0.005 & 0.013 \\
2056316 & V &  4730.746314 &  0.014 & 0.013 \\
2056316 & V &  4730.748371 & -0.010 & 0.013 \\
2056316 & V &  4730.749708 &  0.016 & 0.013 \\
2056316 & V &  4730.751044 &  0.002 & 0.013 \\
2056316 & V &  4730.752380 &  0.016 & 0.013 \\
2056316 & V &  4730.753719 &  0.008 & 0.013 \\
2056316 & V &  4730.755054 &  0.018 & 0.013 \\
2056316 & V &  4730.756398 &  0.012 & 0.013 \\
2056316 & V &  4730.757733 &  0.018 & 0.013 \\
2056316 & V &  4730.759068 &  0.013 & 0.013 \\
2056316 & V &  4730.760404 &  0.036 & 0.016 \\
2056316 & V &  4730.761739 &  0.064 & 0.013 \\
2056316 & V &  4730.763075 &  0.071 & 0.013 \\
2056316 & V &  4730.764412 &  0.083 & 0.013 \\
2056316 & V &  4730.765752 &  0.083 & 0.013 \\
2056316 & V &  4730.767089 &  0.089 & 0.014 \\
2056316 & V &  4730.768425 &  0.117 & 0.013 \\
2056316 & V &  4730.769761 &  0.128 & 0.013 \\
2056316 & V &  4730.771098 &  0.151 & 0.013 \\
2056316 & V &  4730.772434 &  0.184 & 0.013 \\
2056316 & V &  4730.773769 &  0.200 & 0.013 \\
2056316 & V &  4730.775106 &  0.217 & 0.013 \\
2056316 & V &  4730.776500 &  0.227 & 0.013 \\
2056316 & V &  4730.777836 &  0.222 & 0.013 \\
2056316 & V &  4730.779171 &  0.252 & 0.013 \\
2056316 & V &  4730.780508 &  0.248 & 0.013 \\
2056316 & V &  4730.781844 &  0.259 & 0.013 \\
2056316 & V &  4730.783180 &  0.270 & 0.014 \\
2056316 & V &  4730.784515 &  0.292 & 0.014 \\
2056316 & V &  4730.785907 &  0.291 & 0.013 \\
2056316 & V &  4730.787245 &  0.308 & 0.013 \\
2056316 & V &  4730.788581 &  0.306 & 0.013 \\
2056316 & V &  4730.789917 &  0.297 & 0.013 \\
2056316 & V &  4730.791254 &  0.283 & 0.014 \\
2056316 & V &  4730.792592 &  0.289 & 0.013 \\
2056316 & V &  4730.793929 &  0.267 & 0.013 \\
2056316 & V &  4730.795265 &  0.267 & 0.013 \\
2056316 & V &  4730.796601 &  0.267 & 0.013 \\
2056316 & V &  4730.797938 &  0.243 & 0.013 \\
2056316 & V &  4730.799275 &  0.215 & 0.013 \\
2056316 & V &  4730.800618 &  0.226 & 0.013 \\
2056316 & V &  4730.802013 &  0.189 & 0.013 \\
2056316 & V &  4730.803350 &  0.164 & 0.013 \\
2056316 & V &  4730.804688 &  0.159 & 0.013 \\
2056316 & V &  4730.806025 &  0.149 & 0.014 \\
2056316 & V &  4730.807361 &  0.110 & 0.013 \\
2056316 & V &  4730.809610 &  0.089 & 0.013 \\
2056316 & V &  4730.810948 &  0.082 & 0.013 \\
2056316 & V &  4730.812286 &  0.054 & 0.013 \\
2056316 & V &  4730.813623 &  0.057 & 0.013 \\
2056316 & V &  4730.814961 &  0.044 & 0.013 \\
2056316 & V &  4730.816298 &  0.038 & 0.013 \\
2056316 & V &  4730.817634 &  0.011 & 0.013 \\
2056316 & V &  4730.818971 &  0.021 & 0.013 \\
2056316 & V &  4730.820307 &  0.006 & 0.013 \\
2056316 & V &  4730.821643 &  0.003 & 0.013 \\
2056316 & V &  4730.822981 &  0.003 & 0.013 \\
2056316 & V &  4730.824320 & -0.007 & 0.013 \\
2056316 & V &  4730.825658 & -0.010 & 0.013 \\
2056316 & V &  4730.826994 & -0.006 & 0.013 \\
2056316 & V &  4730.828331 & -0.014 & 0.013 \\
2056316 & V &  4730.829668 & -0.004 & 0.013 \\
2056316 & V &  4730.831006 & -0.015 & 0.013 \\
2056316 & V &  4730.832343 &  0.015 & 0.013 \\
2056316 & V &  4730.833679 &  0.036 & 0.013 \\
2056316 & V &  4730.835016 & -0.001 & 0.013 \\
2056316 & V &  4730.836354 & -0.015 & 0.013 \\
2056316 & V &  4730.837692 &  0.000 & 0.013 \\
2056316 & V &  4730.839029 &  0.008 & 0.013 \\
2056316 & V &  4730.840368 & -0.021 & 0.013 \\
2056316 & V &  4730.841704 &  0.010 & 0.013 \\
2056316 & V &  4730.843039 &  0.002 & 0.014 \\
2056316 & V &  4730.844376 &  0.022 & 0.013 \\
2056316 & V &  4730.845713 &  0.010 & 0.013 \\
2056316 & V &  4730.847050 & -0.006 & 0.013 \\
2056316 & V &  4730.848387 & -0.001 & 0.013 \\
2056316 & V &  4730.849724 &  0.014 & 0.013 \\
2056316 & V &  4730.851061 &  0.007 & 0.013 \\
2056316 & I &  4755.708162 &  0.002 & 0.005 \\
2056316 & I &  4755.709505 &  0.000 & 0.005 \\
2056316 & I &  4755.710831 & -0.010 & 0.005 \\
2056316 & I &  4755.712159 & -0.005 & 0.005 \\
2056316 & I &  4755.713486 &  0.001 & 0.005 \\
2056316 & I &  4755.714813 & -0.005 & 0.005 \\
2056316 & I &  4755.716139 &  0.004 & 0.005 \\
2056316 & I &  4755.717466 &  0.002 & 0.005 \\
2056316 & I &  4755.718793 &  0.008 & 0.005 \\
2056316 & I &  4755.720120 &  0.003 & 0.005 \\
2056316 & I &  4755.721445 & -0.001 & 0.005 \\
2056316 & I &  4755.722772 &  0.005 & 0.005 \\
2056316 & I &  4755.724099 &  0.005 & 0.005 \\
2056316 & I &  4755.725425 & -0.004 & 0.005 \\
2056316 & I &  4755.726754 &  0.000 & 0.005 \\
2056316 & I &  4755.728083 &  0.001 & 0.005 \\
2056316 & I &  4755.729414 & -0.005 & 0.005 \\
2056316 & I &  4755.730742 &  0.005 & 0.005 \\
2056316 & I &  4755.732069 &  0.004 & 0.005 \\
2056316 & I &  4755.733395 &  0.004 & 0.005 \\
2056316 & I &  4755.734721 & -0.004 & 0.005 \\
2056316 & I &  4755.736049 &  0.007 & 0.005 \\
2056316 & I &  4755.737376 &  0.011 & 0.005 \\
2056316 & I &  4755.738702 &  0.023 & 0.005 \\
2056316 & I &  4755.740028 &  0.024 & 0.005 \\
2056316 & I &  4755.741356 &  0.028 & 0.005 \\
2056316 & I &  4755.742681 &  0.048 & 0.005 \\
2056316 & I &  4755.744008 &  0.050 & 0.005 \\
2056316 & I &  4755.745335 &  0.051 & 0.005 \\
2056316 & I &  4755.746662 &  0.079 & 0.005 \\
2056316 & I &  4755.747994 &  0.095 & 0.005 \\
2056316 & I &  4755.749321 &  0.097 & 0.005 \\
2056316 & I &  4755.750650 &  0.111 & 0.005 \\
2056316 & I &  4755.751978 &  0.119 & 0.005 \\
2056316 & I &  4755.753305 &  0.139 & 0.005 \\
2056316 & I &  4755.754646 &  0.143 & 0.005 \\
2056316 & I &  4755.755974 &  0.154 & 0.005 \\
2056316 & I &  4755.757302 &  0.173 & 0.005 \\
2056316 & I &  4755.758629 &  0.176 & 0.005 \\
2056316 & I &  4755.759957 &  0.185 & 0.005 \\
2056316 & I &  4755.761286 &  0.201 & 0.005 \\
2056316 & I &  4755.762614 &  0.199 & 0.005 \\
2056316 & I &  4755.763942 &  0.211 & 0.005 \\
2056316 & I &  4755.765269 &  0.210 & 0.005 \\
2056316 & I &  4755.766594 &  0.220 & 0.005 \\
2056316 & I &  4755.767923 &  0.225 & 0.005 \\
2056316 & I &  4755.769250 &  0.231 & 0.005 \\
2056316 & I &  4755.770576 &  0.228 & 0.005 \\
2056316 & I &  4755.771903 &  0.229 & 0.005 \\
2056316 & I &  4755.773229 &  0.228 & 0.006 \\
2056316 & I &  4755.774557 &  0.211 & 0.005 \\
2056316 & I &  4755.775884 &  0.195 & 0.005 \\
2056316 & I &  4755.777215 &  0.183 & 0.006 \\
2056316 & I &  4755.778550 &  0.179 & 0.005 \\
2056316 & I &  4755.779877 &  0.156 & 0.005 \\
2056316 & I &  4755.781205 &  0.154 & 0.006 \\
2056316 & I &  4755.782532 &  0.147 & 0.005 \\
2056316 & I &  4755.783859 &  0.130 & 0.006 \\
2056316 & I &  4755.785188 &  0.109 & 0.008 \\
2056316 & I &  4755.786518 &  0.107 & 0.005 \\
2056316 & I &  4755.787845 &  0.093 & 0.007 \\
2056316 & I &  4755.789172 &  0.077 & 0.009 \\
2056316 & I &  4755.791339 &  0.068 & 0.006 \\
2056316 & I &  4755.792666 &  0.049 & 0.005 \\
2056316 & I &  4755.793993 &  0.048 & 0.005 \\
2056316 & I &  4755.795323 &  0.028 & 0.005 \\
2056316 & I &  4755.796651 &  0.041 & 0.007 \\
2056316 & I &  4755.797980 &  0.015 & 0.005 \\
2056316 & I &  4755.799307 & -0.009 & 0.006 \\
2056316 & I &  4755.800634 &  0.009 & 0.005 \\
2056316 & I &  4755.801962 & -0.002 & 0.005 \\
2056316 & I &  4755.803291 &  0.000 & 0.005 \\
2056316 & I &  4755.804620 & -0.003 & 0.005 \\
2056316 & I &  4755.805946 &  0.002 & 0.005 \\
2056316 & I &  4755.807274 & -0.001 & 0.005 \\
2056316 & I &  4755.808606 &  0.005 & 0.005 \\
2056316 & I &  4755.811259 & -0.001 & 0.005 \\
2056316 & I &  4755.812586 & -0.001 & 0.005 \\
2056316 & I &  4755.813914 & -0.007 & 0.006 \\
2056316 & I &  4755.815241 &  0.002 & 0.007 \\
2056316 & I &  4755.816570 & -0.002 & 0.007 \\
2056316 & I &  4755.817897 & -0.012 & 0.005 \\
2056316 & I &  4755.819224 & -0.008 & 0.008 \\
2056316 & I &  4755.820552 & -0.004 & 0.006 \\
2056316 & I &  4755.821880 & -0.005 & 0.005 \\
2056316 & I &  4755.823207 & -0.002 & 0.005 \\
2056316 & I &  4755.824533 & -0.003 & 0.005 \\
2056316 & I &  4755.825860 & -0.008 & 0.005 \\
2056316 & I &  4755.827187 &  0.006 & 0.005 \\
2056316 & I &  4755.828515 &  0.004 & 0.005 \\
2056316 & I &  4755.829842 &  0.006 & 0.005 \\
2056316 & I &  4755.831168 &  0.001 & 0.006 \\
2056316 & R &  4755.707778 &  0.000 & 0.011 \\
2056316 & R &  4755.709121 & -0.007 & 0.011 \\
2056316 & R &  4755.710447 &  0.007 & 0.011 \\
2056316 & R &  4755.711775 &  0.011 & 0.011 \\
2056316 & R &  4755.713102 & -0.020 & 0.011 \\
2056316 & R &  4755.714428 &  0.004 & 0.011 \\
2056316 & R &  4755.715755 & -0.018 & 0.011 \\
2056316 & R &  4755.717082 &  0.004 & 0.011 \\
2056316 & R &  4755.718408 & -0.016 & 0.011 \\
2056316 & R &  4755.719735 &  0.007 & 0.011 \\
2056316 & R &  4755.721061 & -0.009 & 0.011 \\
2056316 & R &  4755.722387 & -0.005 & 0.011 \\
2056316 & R &  4755.723714 &  0.013 & 0.011 \\
2056316 & R &  4755.725040 &  0.008 & 0.011 \\
2056316 & R &  4755.726367 &  0.003 & 0.011 \\
2056316 & R &  4755.727697 & -0.013 & 0.011 \\
2056316 & R &  4755.729029 &  0.001 & 0.011 \\
2056316 & R &  4755.730358 & -0.008 & 0.011 \\
2056316 & R &  4755.731685 & -0.002 & 0.011 \\
2056316 & R &  4755.733011 &  0.003 & 0.011 \\
2056316 & R &  4755.734338 & -0.012 & 0.011 \\
2056316 & R &  4755.735664 &  0.009 & 0.011 \\
2056316 & R &  4755.736991 &  0.018 & 0.011 \\
2056316 & R &  4755.738317 &  0.001 & 0.011 \\
2056316 & R &  4755.739644 &  0.010 & 0.012 \\
2056316 & R &  4755.740971 &  0.017 & 0.011 \\
2056316 & R &  4755.742298 &  0.036 & 0.011 \\
2056316 & R &  4755.743624 &  0.048 & 0.011 \\
2056316 & R &  4755.744950 &  0.050 & 0.014 \\
2056316 & R &  4755.746278 &  0.054 & 0.012 \\
2056316 & R &  4755.747606 &  0.082 & 0.011 \\
2056316 & R &  4755.748936 &  0.059 & 0.011 \\
2056316 & R &  4755.750266 &  0.074 & 0.011 \\
2056316 & R &  4755.751593 &  0.115 & 0.011 \\
2056316 & R &  4755.752921 &  0.110 & 0.011 \\
2056316 & R &  4755.754261 &  0.121 & 0.011 \\
2056316 & R &  4755.755589 &  0.142 & 0.011 \\
2056316 & R &  4755.756917 &  0.158 & 0.011 \\
2056316 & R &  4755.758245 &  0.169 & 0.014 \\
2056316 & R &  4755.759571 &  0.182 & 0.011 \\
2056316 & R &  4755.760901 &  0.188 & 0.011 \\
2056316 & R &  4755.762230 &  0.177 & 0.011 \\
2056316 & R &  4755.763558 &  0.208 & 0.011 \\
2056316 & R &  4755.764884 &  0.194 & 0.011 \\
2056316 & R &  4755.766211 &  0.210 & 0.011 \\
2056316 & R &  4755.767538 &  0.220 & 0.011 \\
2056316 & R &  4755.768866 &  0.221 & 0.025 \\
2056316 & R &  4755.770192 &  0.213 & 0.013 \\
2056316 & R &  4755.771518 &  0.192 & 0.016 \\
2056316 & R &  4755.772844 &  0.203 & 0.011 \\
2056316 & R &  4755.774172 &  0.217 & 0.011 \\
2056316 & R &  4755.775500 &  0.164 & 0.011 \\
2056316 & R &  4755.776831 &  0.185 & 0.011 \\
2056316 & R &  4755.778164 &  0.165 & 0.013 \\
2056316 & R &  4755.779492 &  0.206 & 0.018 \\
2056316 & R &  4755.780821 &  0.160 & 0.019 \\
2056316 & R &  4755.782147 &  0.150 & 0.011 \\
2056316 & R &  4755.783474 &  0.091 & 0.011 \\
2056316 & R &  4755.784804 &  0.125 & 0.015 \\
2056316 & R &  4755.786133 &  0.080 & 0.014 \\
2056316 & R &  4755.787460 &  0.093 & 0.017 \\
2056316 & R &  4755.788788 &  0.060 & 0.013 \\
2056316 & R &  4755.790115 &  0.048 & 0.022 \\
2056316 & R &  4755.792281 &  0.040 & 0.012 \\
2056316 & R &  4755.793609 &  0.034 & 0.011 \\
2056316 & R &  4755.794937 &  0.026 & 0.018 \\
2056316 & R &  4755.796265 &  0.028 & 0.016 \\
2056316 & R &  4755.797595 &  0.022 & 0.024 \\
2056316 & R &  4755.798922 & -0.010 & 0.018 \\
2056316 & R &  4755.800249 &  0.005 & 0.011 \\
2056316 & R &  4755.801576 &  0.006 & 0.012 \\
2056316 & R &  4755.802906 &  0.011 & 0.011 \\
2056316 & R &  4755.804235 &  0.005 & 0.012 \\
2056316 & R &  4755.805562 &  0.007 & 0.011 \\
2056316 & R &  4755.806889 & -0.014 & 0.011 \\
2056316 & R &  4755.808222 & -0.005 & 0.011 \\
2056316 & R &  4755.809549 & -0.002 & 0.011 \\
2056316 & R &  4755.810874 &  0.001 & 0.011 \\
2056316 & R &  4755.812202 &  0.008 & 0.012 \\
2056316 & R &  4755.813529 &  0.010 & 0.011 \\
2056316 & R &  4755.814856 &  0.005 & 0.013 \\
2056316 & R &  4755.816186 &  0.005 & 0.011 \\
2056316 & R &  4755.817512 & -0.016 & 0.012 \\
2056316 & R &  4755.818839 & -0.022 & 0.014 \\
2056316 & R &  4755.820166 &  0.004 & 0.012 \\
2056316 & R &  4755.821496 & -0.001 & 0.012 \\
2056316 & R &  4755.822822 &  0.004 & 0.011 \\
2056316 & R &  4755.824149 & -0.026 & 0.011 \\
2056316 & R &  4755.825475 &  0.010 & 0.011 \\
2056316 & R &  4755.826802 &  0.012 & 0.011 \\
2056316 & R &  4755.828130 & -0.006 & 0.011 \\
2056316 & R &  4755.829457 &  0.021 & 0.011 \\
2056316 & R &  4755.830784 &  0.028 & 0.012 \\
2056316 & V &  4755.707307 &  0.006 & 0.012 \\
2056316 & V &  4755.708632 & -0.003 & 0.012 \\
2056316 & V &  4755.709976 &  0.004 & 0.012 \\
2056316 & V &  4755.711304 & -0.018 & 0.012 \\
2056316 & V &  4755.712630 & -0.015 & 0.012 \\
2056316 & V &  4755.713958 &  0.004 & 0.013 \\
2056316 & V &  4755.715284 &  0.006 & 0.013 \\
2056316 & V &  4755.716610 &  0.007 & 0.013 \\
2056316 & V &  4755.717937 & -0.002 & 0.013 \\
2056316 & V &  4755.719264 &  0.003 & 0.013 \\
2056316 & V &  4755.720591 & -0.006 & 0.011 \\
2056316 & V &  4755.721917 & -0.008 & 0.012 \\
2056316 & V &  4755.723243 &  0.013 & 0.012 \\
2056316 & V &  4755.724569 &  0.020 & 0.012 \\
2056316 & V &  4755.725895 &  0.006 & 0.012 \\
2056316 & V &  4755.727226 &  0.005 & 0.012 \\
2056316 & V &  4755.728554 &  0.001 & 0.011 \\
2056316 & V &  4755.729886 & -0.011 & 0.012 \\
2056316 & V &  4755.731213 & -0.007 & 0.012 \\
2056316 & V &  4755.732540 & -0.001 & 0.011 \\
2056316 & V &  4755.733867 &  0.018 & 0.012 \\
2056316 & V &  4755.735192 &  0.002 & 0.013 \\
2056316 & V &  4755.736520 &  0.013 & 0.012 \\
2056316 & V &  4755.737847 &  0.015 & 0.014 \\
2056316 & V &  4755.739173 &  0.012 & 0.016 \\
2056316 & V &  4755.740499 &  0.017 & 0.013 \\
2056316 & V &  4755.741826 &  0.033 & 0.013 \\
2056316 & V &  4755.743152 &  0.040 & 0.013 \\
2056316 & V &  4755.744479 &  0.057 & 0.014 \\
2056316 & V &  4755.745806 &  0.047 & 0.014 \\
2056316 & V &  4755.747134 &  0.054 & 0.013 \\
2056316 & V &  4755.748465 &  0.072 & 0.012 \\
2056316 & V &  4755.749792 &  0.072 & 0.014 \\
2056316 & V &  4755.751121 &  0.088 & 0.014 \\
2056316 & V &  4755.752450 &  0.120 & 0.013 \\
2056316 & V &  4755.753790 &  0.130 & 0.014 \\
2056316 & V &  4755.755118 &  0.141 & 0.014 \\
2056316 & V &  4755.756445 &  0.130 & 0.015 \\
2056316 & V &  4755.757774 &  0.159 & 0.015 \\
2056316 & V &  4755.759100 &  0.182 & 0.015 \\
2056316 & V &  4755.760429 &  0.176 & 0.014 \\
2056316 & V &  4755.761757 &  0.201 & 0.016 \\
2056316 & V &  4755.763086 &  0.185 & 0.016 \\
2056316 & V &  4755.764413 &  0.213 & 0.016 \\
2056316 & V &  4755.765740 &  0.194 & 0.015 \\
2056316 & V &  4755.767066 &  0.191 & 0.017 \\
2056316 & V &  4755.768395 &  0.187 & 0.014 \\
2056316 & V &  4755.769721 &  0.197 & 0.016 \\
2056316 & V &  4755.771047 &  0.216 & 0.018 \\
2056316 & V &  4755.772374 &  0.216 & 0.020 \\
2056316 & V &  4755.773700 &  0.206 & 0.023 \\
2056316 & V &  4755.775029 &  0.185 & 0.016 \\
2056316 & V &  4755.776360 &  0.175 & 0.016 \\
2056316 & V &  4755.777692 &  0.158 & 0.018 \\
2056316 & V &  4755.779022 &  0.197 & 0.020 \\
2056316 & V &  4755.780349 &  0.107 & 0.022 \\
2056316 & V &  4755.781676 &  0.123 & 0.020 \\
2056316 & V &  4755.783003 &  0.102 & 0.021 \\
2056316 & V &  4755.784332 &  0.124 & 0.027 \\
2056316 & V &  4755.785661 &  0.127 & 0.021 \\
2056316 & V &  4755.786989 &  0.081 & 0.027 \\
2056316 & V &  4755.788317 &  0.049 & 0.018 \\
2056316 & V &  4755.789644 &  0.038 & 0.027 \\
2056316 & V &  4755.791810 &  0.023 & 0.019 \\
2056316 & V &  4755.793138 &  0.042 & 0.019 \\
2056316 & V &  4755.794466 &  0.001 & 0.022 \\
2056316 & V &  4755.795794 &  0.016 & 0.016 \\
2056316 & V &  4755.797123 &  0.008 & 0.017 \\
2056316 & V &  4755.798451 &  0.039 & 0.022 \\
2056316 & V &  4755.799778 & -0.023 & 0.018 \\
2056316 & V &  4755.801105 & -0.008 & 0.014 \\
2056316 & V &  4755.802433 & -0.013 & 0.015 \\
2056316 & V &  4755.803763 &  0.016 & 0.018 \\
2056316 & V &  4755.805091 & -0.007 & 0.014 \\
2056316 & V &  4755.806418 & -0.017 & 0.013 \\
2056316 & V &  4755.807746 & -0.003 & 0.014 \\
2056316 & V &  4755.809077 &  0.008 & 0.013 \\
2056316 & V &  4755.810404 &  0.012 & 0.019 \\
2056316 & V &  4755.811730 & -0.021 & 0.012 \\
2056316 & V &  4755.813058 &  0.005 & 0.013 \\
2056316 & V &  4755.814385 & -0.017 & 0.012 \\
2056316 & V &  4755.815714 & -0.007 & 0.012 \\
2056316 & V &  4755.817041 &  0.007 & 0.014 \\
2056316 & V &  4755.818368 &  0.022 & 0.022 \\
2056316 & V &  4755.819695 &  0.006 & 0.027 \\
2056316 & V &  4755.821023 &  0.006 & 0.018 \\
2056316 & V &  4755.822351 &  0.008 & 0.013 \\
2056316 & V &  4755.823678 &  0.015 & 0.013 \\
2056316 & V &  4755.825004 & -0.017 & 0.014 \\
2056316 & V &  4755.826331 &  0.002 & 0.013 \\
2056316 & V &  4755.827659 &  0.001 & 0.017 \\
2056316 & V &  4755.828986 & -0.007 & 0.015 \\
2056316 & V &  4755.830313 & -0.003 & 0.015 \\
 \enddata
 \tablecomments{Table 4 is published in its entirety in the electronic
edition of the Astrophysical Journal. A portion is shown here for guidance
regarding its form and content.}
 \tablenotemark{a}{All differential magnitudes are reported with respect
to the average of all measurements taken outside of the eclipse, such that
the magnitude outside of eclipse is $M=0$.}
 \tablenotemark{b}{The photometric uncertainties for each observation 
correspond to the photon counting statistics for the source and
background. In our light curve fits, we replaced this measurement with the
observed scatter outside of eclipse (Table 3) if the observed scatter was
larger, indicating that other noise sources dominated.}
 \end{deluxetable}

